A Virtual Element Method for transversely isotropic elasticity

This work studies the approximation of plane problems concerning transversely isotropic elasticity, using a low-order Virtual Element Method (VEM), with a focus on near-incompressibility and near-inextensibility. Additionally, both homogeneous problems, in which the plane of isotropy is fixed; and non-homogeneous problems, in which the fibre direction defining the isotropy plane varies with position, are explored. In the latter case various options are considered for approximating the non-homogeneous fibre directions at element level. Through a range of numerical examples the VEM approximations are shown to be robust and locking-free for several element geometries and for fibre directions that correspond to mild and strong non-homogeneity.

==> 1_1_1.dat <==
Density	VEM_quad	VEM_hex	Voronoi	Q1	Q2
2	3.059271601	3.059271601	2.677017456	2.184654911	3.58548661
4	3.499649156	3.631305998	3.571841171	3.066093474	3.671884277
6	3.604170791	3.685375447	3.611550476	3.36107414	3.694006894
8	3.648387155	3.709753196	3.661237396	3.490057336	3.706589605
10	3.672113602	3.722242125	3.910720535	3.558173755	3.714502389
12	3.686707059	3.729312152	3.679730519	3.599077248	3.719743354
14	3.696526217	3.733625749	3.694650537	3.625954687	3.723410666
16	3.703553735	3.736413763	3.695943206	3.644806272	3.726106298
18	3.708815213	3.738299534	3.732062818	3.658688157	3.728167931
20	3.712892591	3.739622758	3.693808731	3.669299444	3.729794692
22	3.716139483	3.74057943	3.759461493	3.677652679	3.731110587
24	3.718782586	3.741288864	3.786014286	3.684385946	3.732196677
26	3.720973641	3.74182574	3.762339216	3.689920092	3.73310814
28	3.722817887	3.742239153	3.729507374	3.694543324	3.733883822
30	3.724390508	3.742562906	3.749535221	3.698459314	3.73455186
32	3.725746593	3.742819046	3.730732711	3.701815879	3.735133129
34	3.726927396	3.74302394	3.76108493	3.704722771	3.73564344
36	3.727964395	3.743189867	3.756333726	3.707263107	3.736094989
38	3.728882016	3.743324783	3.730345173	3.709500928	3.736497333
40	3.72969949	3.743435982	3.726680257	3.711486335	3.736858065
42	3.730432159	3.743526551	3.749993132	3.713259062	3.737183296
44	3.731092406	3.743602907	3.737910913	3.714851003	3.737477997
46	3.731690332	3.74366564	3.722043495	3.716288044	3.737746255
48	3.732234258	3.7437178	3.756262698	3.717591403	3.737991459
50	3.732731095	3.743762075	3.737584202	3.718778627	3.738216445


==> 1_1_2.dat <==
Density	VEM_quad	VEM_hex	Voronoi	Q1	Q2	Analytical
2	0.491021531	0.491021531	0.273059341	0.129660839	0.909990146	0.90999
4	0.750012043	0.645671761	0.389516467	0.33916353	0.909990074	0.90999
6	0.830016907	0.751669033	0.49776164	0.508153593	0.909990049	0.90999
8	0.863041493	0.809106097	0.640274417	0.624394853	0.909990039	0.90999
10	0.879261214	0.838738811	0.761214574	0.701403446	0.909990033	0.90999
12	0.888379421	0.858602782	0.76104069	0.752960811	0.90999003	0.90999
14	0.893981021	0.870196199	0.813855725	0.788399749	0.909990028	0.90999
16	0.897663599	0.879137852	0.787537128	0.813490873	0.909990026	0.90999
18	0.900210073	0.884716964	0.847142395	0.831765542	0.909990025	0.90999
20	0.90204318	0.889472707	0.863056605	0.845420679	0.909990024	0.90999
22	0.903405955	0.892546193	0.866132847	0.85585796	0.909990024	0.90999
24	0.904446351	0.895374638	0.876882096	0.863996297	0.909990023	0.90999
26	0.905258458	0.897233754	0.883391102	0.870454209	0.909990022	0.90999
28	0.905904432	0.899054797	0.88219956	0.875658379	0.909990022	0.90999
30	0.906426647	0.900258444	0.888211332	0.879909858	0.909990022	0.90999
32	0.90685479	0.901501896	0.889100315	0.883425438	0.909990022	0.90999
34	0.907210161	0.902322403	0.891296938	0.886364158	0.909990021	0.90999
36	0.907508358	0.903210885	0.894475489	0.88884466	0.909990021	0.90999
38	0.907761015	0.903793094	0.895477048	0.890956806	0.909990021	0.90999
40	0.907976952	0.904451185	0.897027696	0.89276961	0.909990021	0.90999
42	0.908162953	0.904877853	0.898084661	0.894336747	0.90999002	0.90999
44	0.908324307	0.905379685	0.899703422	0.895700443	0.90999002	0.90999
46	0.908465183	0.905700736	0.900527393	0.896894275	0.90999002	0.90999
48	0.908588905	0.906092827	0.90153179	0.897945197	0.90999002	0.90999
50	0.908698149	0.906339778	0.902168008	0.898875045	0.90999002	0.90999


==> 1_2_1_1.dat <==
p	log_p	VEM_quad	VEM_hex	Voronoi	Q1	Q2
1	0	7.727350104	7.750636082	7.736728575	2.437942487	7.701108899
1.01	0.004321374	7.700549504	7.7235187	7.722418124	6.557137426	7.692014945
1.02	0.008600172	7.673751819	7.696470946	7.709991763	6.963587329	7.669622613
1.03	0.012837225	7.647006778	7.669502905	7.66246268	7.116166559	7.645681926
1.04	0.017033339	7.620332441	7.642623823	7.65298985	7.190155211	7.621072212
1.05	0.021189299	7.593741467	7.615842165	7.590382381	7.228957628	7.596099881
1.06	0.025305865	7.567244127	7.589165671	7.576145837	7.248783165	7.570917508
1.07	0.029383778	7.540849214	7.562601406	7.536346338	7.257141718	7.545615853
1.08	0.033423755	7.51456444	7.536155813	7.514530907	7.25801948	7.520254981
1.09	0.037426498	7.48839665	7.509834758	7.461510081	7.253741836	7.494877543
1.1	0.041392685	7.46235196	7.483643572	7.490395488	7.245763258	7.46951536
1.11	0.045322979	7.436435849	7.457587087	7.426976922	7.235043648	7.444193053
1.12	0.049218023	7.410653233	7.431669677	7.416785183	7.222244126	7.418930192
1.13	0.053078443	7.385008519	7.405895287	7.410747956	7.207836124	7.393742666
1.14	0.056904851	7.359505656	7.380267464	7.37524589	7.19216564	7.368643585
1.15	0.06069784	7.334148177	7.354789391	7.331058424	7.175492859	7.343643902
1.2	0.079181246	7.209639974	7.229733973	7.202685475	7.082775867	7.220416215
1.3	0.113943352	6.972682818	6.991886638	6.991146828	6.880420778	6.984596844
1.4	0.146128036	6.752197689	6.7706906	6.757990098	6.67870462	6.764402671
1.5	0.176091259	6.547720026	6.565619538	6.564931565	6.486117936	6.559859775
1.6	0.204119983	6.358268785	6.375657654	6.343979266	6.304914424	6.37018136
1.7	0.230448921	6.182672352	6.199611957	6.18558909	6.135391505	6.194284209
1.8	0.255272505	6.019729857	6.036267587	6.007895413	5.977116445	6.031011069
1.9	0.278753601	5.868288998	5.884462633	5.857040415	5.8293793	5.879232163
2	0.301029996	5.727280656	5.743121112	5.728740446	5.691384357	5.737890225
3	0.477121255	4.719115323	4.732609826	4.734189008	4.697454358	4.727132671
4	0.602059991	4.125950931	4.137999591	4.134626979	4.109364328	4.132431462
5	0.698970004	3.732731095	3.743762075	3.741086821	3.718778627	3.738216445
6	0.77815125	3.451102324	3.461367135	3.482981919	3.438774487	3.455888724
7	0.84509804	3.238369033	3.248031458	3.240999338	3.227149103	3.242635238
8	0.903089987	3.07133865	3.080512586	3.074989571	3.06092584	3.075200979
9	0.954242509	2.936289258	2.945057722	2.943094813	2.926492595	2.939827841
10	1	2.824559822	2.832985523	2.832577715	2.815250189	2.82783234
20	1.301029996	2.266567533	2.273190869	2.263447742	2.259421262	2.268528309
30	1.477121255	2.050179222	2.056096179	2.074521987	2.043751956	2.051628039
40	1.602059991	1.932487825	1.938054369	1.934717295	1.926402525	1.933647967
50	1.698970004	1.85775437	1.863135332	1.869884968	1.851848249	1.858721249
60	1.77815125	1.805801199	1.811087105	1.811604535	1.799986734	1.806624897
70	1.84509804	1.767455237	1.77270108	1.774766014	1.761679293	1.768165557
80	1.903089987	1.737916895	1.743158359	1.748988917	1.732144659	1.738533158
90	1.954242509	1.714420694	1.71968201	1.727499461	1.708628143	1.714956241
100	2	1.695256552	1.700554718	1.708196827	1.689426485	1.695721053
1000	3	1.516566714	1.527010577	1.544223473	1.502922145	1.514971214
2000	3.301029996	1.502138455	1.515098243	1.523771452	1.481242137	1.499514203
3000	3.477121255	1.49656632	1.510953098	1.524376538	1.469681233	1.493220784
4000	3.602059991	1.493502739	1.508839853	1.526618981	1.461529307	1.489580166
5000	3.698970004	1.491531322	1.507557551	1.522340589	1.455152232	1.487116522
6000	3.77815125	1.490142963	1.506696352	1.518358334	1.449897169	1.485292581
7000	3.84509804	1.48910609	1.506077989	1.517595694	1.445431025	1.483861224
8000	3.903089987	1.488299016	1.505612407	1.525325267	1.441556962	1.482691242
9000	3.954242509	1.487651185	1.505249195	1.517273584	1.438146876	1.481705791
10000	4	1.487118647	1.504957925	1.515497688	1.435111613	1.480856519
11000	4.041392685	1.486672489	1.504719144	1.529391602	1.432386043	1.480111293
12000	4.079181246	1.486292853	1.504519835	1.534687336	1.429920819	1.479447809
13000	4.113943352	1.485965614	1.504350955	1.514893729	1.427677495	1.478850034
14000	4.146128036	1.485680435	1.50420603	1.515795486	1.425625439	1.478306101
15000	4.176091259	1.485429563	1.504080299	1.523203489	1.423739806	1.477807011
16000	4.204119983	1.485207063	1.503970186	1.522419889	1.422000144	1.477345793
17000	4.230448921	1.48500831	1.503872951	1.515221934	1.420389401	1.476916949
18000	4.255272505	1.484829644	1.503786459	1.514867035	1.418893215	1.476516075
19000	4.278753601	1.484668126	1.503709023	1.519745943	1.41749937	1.476139596
20000	4.301029996	1.484521372	1.503639291	1.522675341	1.416197398	1.475784566
21000	4.322219295	1.484387423	1.503576168	1.522131591	1.414978257	1.475448541
22000	4.342422681	1.484264655	1.503518757	1.516176166	1.413834095	1.475129466
23000	4.361727836	1.48415171	1.503466315	1.519008695	1.412758047	1.474825599
24000	4.380211242	1.484047444	1.503418226	1.517976614	1.411744085	1.474535456
25000	4.397940009	1.483950884	1.503373967	1.517259506	1.410786888	1.474257756
26000	4.414973348	1.483861198	1.5033331	1.517425064	1.409881739	1.473991392
27000	4.431363764	1.483777672	1.503295248	1.519693619	1.409024438	1.473735399
28000	4.447158031	1.483699689	1.50326009	1.514235051	1.408211236	1.473488927
29000	4.462397998	1.483626709	1.503227349	1.517630025	1.407438771	1.473251234
30000	4.477121255	1.483558263	1.503196782	1.537216124	1.406704019	1.473021658
31000	4.491361694	1.483493937	1.503168181	1.522510612	1.406004252	1.472799611
32000	4.505149978	1.48343337	1.503141362	1.524530054	1.405337004	1.472584568
33000	4.51851394	1.483376238	1.503116162	1.525464109	1.404700036	1.472376058
34000	4.531478917	1.483322256	1.503092441	1.515023822	1.404091315	1.472173662
35000	4.544068044	1.483271169	1.503070071	1.512642681	1.403508985	1.47197699
36000	4.556302501	1.483222748	1.503048941	1.516636383	1.402951353	1.4717857
37000	4.568201724	1.483176789	1.503028949	1.516675019	1.402416869	1.471599476
38000	4.579783597	1.483133109	1.503010006	1.518109401	1.40190411	1.47141803
39000	4.591064607	1.483091541	1.502992033	1.523983699	1.401411768	1.4712411
40000	4.602059991	1.483051935	1.502974956	1.527191816	1.40093864	1.471068448
41000	4.612783857	1.483014154	1.50295871	1.512598243	1.400483616	1.470899849
42000	4.62324929	1.482978075	1.502943235	1.510852096	1.400045671	1.470735102
43000	4.633468456	1.482943585	1.502928478	1.525363721	1.399623855	1.470574023
44000	4.643452676	1.48291058	1.502914391	1.516443284	1.399217288	1.470416431
45000	4.653212514	1.482878967	1.502900928	1.520624567	1.398825155	1.470262174
46000	4.662757832	1.482848658	1.502888049	1.511696961	1.398446696	1.470111095
47000	4.672097858	1.482819576	1.502875717	1.556154839	1.398081205	1.469963063
48000	4.681241237	1.482791645	1.502863898	1.514914593	1.397728025	1.469817947
49000	4.69019608	1.482764799	1.50285256	1.512619227	1.39738654	1.46967563
50000	4.698970004	1.482738976	1.502841675	1.516336614	1.397056176	1.469535988
51000	4.707570176	1.482714118	1.502831215	1.511963668	1.396736399	1.469398934
52000	4.716003344	1.482690172	1.502821158	1.511540747	1.396426704	1.469264359
53000	4.72427587	1.482667089	1.502811478	1.51949399	1.39612662	1.469132177
54000	4.73239376	1.482644822	1.502802157	1.51958705	1.395835707	1.469002294
55000	4.740362689	1.48262333	1.502793174	1.516551638	1.395553547	1.468874634
56000	4.748188027	1.482602571	1.502784511	1.526969047	1.39527975	1.468749123
57000	4.755874856	1.48258251	1.502776151	1.517944922	1.39501395	1.468625696
58000	4.763427994	1.482563111	1.50276808	1.512277484	1.3947558	1.46850427
59000	4.770852012	1.482544342	1.502760282	1.512351105	1.394504974	1.468384792
60000	4.77815125	1.482526172	1.502752743	1.519152396	1.394261162	1.468267204
61000	4.785329835	1.482508575	1.50274545	1.520328759	1.394024074	1.468151438
62000	4.792391689	1.482491522	1.502738393	1.54104821	1.393793436	1.468037456
63000	4.799340549	1.482474988	1.502731559	1.521690244	1.393568986	1.467925196
64000	4.806179974	1.482458952	1.502724939	1.520837533	1.393350481	1.467814628
65000	4.812913357	1.48244339	1.502718521	1.517543938	1.393137683	1.46770568
66000	4.819543936	1.482428282	1.502712299	1.515814993	1.392930373	1.467598339
67000	4.826074803	1.482413607	1.502706261	1.515027315	1.39272834	1.467492542
68000	4.832508913	1.482399348	1.502700401	1.518166871	1.392531388	1.467388268
69000	4.838849091	1.482385487	1.50269471	1.515192133	1.392339322	1.467285472
70000	4.84509804	1.482372007	1.502689182	1.521768933	1.392151966	1.467184123
71000	4.851258349	1.482358895	1.502683809	1.520228839	1.391969147	1.467084192
72000	4.857332496	1.482346132	1.502678585	1.51406535	1.391790701	1.46698565
73000	4.86332286	1.482333707	1.502673504	1.518866335	1.391616476	1.46688846
74000	4.86923172	1.482321606	1.502668561	1.513703688	1.391446321	1.466792608
75000	4.875061263	1.482309818	1.502663749	1.51343846	1.391280095	1.466698065
76000	4.880813592	1.482298328	1.502659063	1.515265615	1.391117663	1.466604805
77000	4.886490725	1.482287127	1.502654499	1.531987876	1.390958899	1.466512813
78000	4.892094603	1.482276205	1.502650051	1.528409266	1.390803676	1.46642206
79000	4.897627091	1.482265549	1.502645717	1.531905945	1.390651879	1.46633254
80000	4.903089987	1.482255151	1.502641491	1.52809444	1.390503394	1.466244223
81000	4.908485019	1.482245002	1.502637368	1.513891201	1.390358116	1.466157096
82000	4.913813852	1.482235091	1.502633345	1.512193454	1.390215942	1.466071162
83000	4.919078092	1.482225413	1.502629421	1.522888297	1.390076771	1.465986386
84000	4.924279286	1.482215957	1.502625588	1.524827181	1.389940511	1.46590277
85000	4.929418926	1.482206717	1.502621847	1.516366109	1.38980707	1.4658203
86000	4.934498451	1.482197686	1.502618193	1.516146041	1.389676362	1.46573897
87000	4.939519253	1.482188855	1.502614621	1.514915416	1.389548303	1.465658769
88000	4.944482672	1.482180219	1.502611132	1.51474359	1.389422815	1.465579683
89000	4.949390007	1.482171772	1.50260772	1.518513867	1.389299821	1.465501737
90000	4.954242509	1.482163507	1.502604385	1.517854993	1.389179245	1.465424906
91000	4.959041392	1.482155418	1.502601121	1.513629231	1.389061018	1.465349195
92000	4.963787827	1.482147501	1.502597931	1.532207188	1.388945071	1.465274604
93000	4.968482949	1.482139748	1.502594807	1.515322854	1.38883134	1.465201142
94000	4.973127854	1.482132156	1.50259175	1.517691708	1.388719762	1.465128803
95000	4.977723605	1.482124719	1.502588759	1.517777077	1.388610276	1.465057602
96000	4.982271233	1.482117433	1.502585827	1.512028697	1.388502821	1.464987547
97000	4.986771734	1.482110293	1.502582958	1.516812107	1.388397345	1.464918651
98000	4.991226076	1.482103293	1.502580146	1.520712007	1.388293791	1.464850925
99000	4.995635195	1.482096432	1.50257739	1.515913555	1.388192109	1.464784401
100000	5	1.482089706	1.502574692	1.510052812	1.388092247	1.464719085


==> 1_2_1_1_m.dat <==
p	VEM_quad	VEM_hex	Voronoi	Q1		Q2
1	7.727350104	7.750636082	7.736728575	2.437942487	7.701108899
3.593813664	4.366886202	4.379522144	4.378160883	4.348238463	4.373990967
12.91549665	2.661877357	2.669777579	2.666648062	2.653198452	2.664767437
46.41588834	1.884539675	1.889987151	1.893121598	1.878569334	1.885575821
166.8100537	1.681991799	1.687671948	1.696024529	1.675581635	1.682303379
599.4842503	1.596086819	1.604240757	1.617194485	1.58591984	1.595408055
2154.43469	1.501277924	1.514458089	1.523864898	1.479456732	1.498542281
7742.636827	1.488506727	1.505732231	1.52333596	1.442554003	1.482992352
27825.59402	1.48371329	1.503266222	1.515187058	1.408353063	1.473531913
100000	1.482089706	1.502574692	1.510052812	1.388092247	1.464719085


==> 1_2_1_2.dat <==
p	log_p	VEM_quad	VEM_hex	Voronoi	Q1	Q2
1	0	7.727329478	7.750615589	7.761793552	2.43788813	7.701088023
1.01	0.004321374	7.706032938	7.72900369	7.716691461	6.561308427	7.697419744
1.02	0.008600172	7.684669211	7.707389437	7.678540886	6.972261948	7.680423505
1.03	0.012837225	7.663289317	7.685784701	7.647313155	7.129587043	7.661826278
1.04	0.017033339	7.641912772	7.66420045	7.633944559	7.208408904	7.642502836
1.05	0.021189299	7.620553711	7.642646812	7.638594177	7.252071621	7.622757883
1.06	0.025305865	7.599223862	7.621133127	7.623582562	7.276755327	7.602743486
1.07	0.029383778	7.577933443	7.599668011	7.598612504	7.289953819	7.582550528
1.08	0.033423755	7.556691561	7.578259402	7.606412821	7.295643705	7.562239549
1.09	0.037426498	7.535506418	7.556914608	7.537189689	7.296144383	7.541853895
1.1	0.041392685	7.514385448	7.535640354	7.54518554	7.292906474	7.521426212
1.11	0.045322979	7.493335412	7.514442819	7.504209525	7.286887388	7.500982027
1.12	0.049218023	7.472362471	7.493327677	7.483324614	7.278746643	7.480541866
1.13	0.053078443	7.451472238	7.472300131	7.444346267	7.268954676	7.460122599
1.14	0.056904851	7.430669836	7.451364946	7.438348457	7.257856918	7.439738327
1.15	0.06069784	7.40995993	7.430526478	7.430976675	7.245713293	7.419400998
1.2	0.079181246	7.307933752	7.327912151	7.299826533	7.174992083	7.318732351
1.3	0.113943352	7.11253904	7.131547992	7.124631991	7.013546889	7.124627006
1.4	0.146128036	6.929734511	6.94796506	6.926775735	6.849083637	6.942249804
1.5	0.176091259	6.759672902	6.777257356	6.76384217	6.69060868	6.772242938
1.6	0.204119983	6.601850852	6.618886411	6.597259243	6.54080758	6.614299382
1.7	0.230448921	6.45547445	6.472035398	6.476605982	6.400330915	6.467715933
1.8	0.255272505	6.319647261	6.335792031	6.333150481	6.269035684	6.331641726
1.9	0.278753601	6.193466465	6.20924208	6.203394659	6.146451917	6.205198034
2	0.301029996	6.076070345	6.091515342	6.082366897	6.031984787	6.087536234
3	0.477121255	5.242008577	5.255333472	5.219527198	5.211905459	5.251314597
4	0.602059991	4.758017041	4.770195501	4.74837104	4.733104757	4.765988897
5	0.698970004	4.44084895	4.452271569	4.453561709	4.418763733	4.447927209
6	0.77815125	4.21570722	4.226579512	4.192787324	4.195449081	4.222135927
7	0.84509804	4.046800641	4.057247548	4.068085946	4.027843593	4.052729112
8	0.903089987	3.914869019	3.924973667	3.925389107	3.896898041	3.920395993
9	0.954242509	3.808613317	3.818434532	3.781894424	3.791422716	3.813808022
10	1	3.720955757	3.730537082	3.720026157	3.704402695	3.725868957
20	1.301029996	3.284224446	3.292503043	3.300165181	3.270856071	3.28757788
30	1.477121255	3.112039619	3.119738774	3.125421229	3.099999648	3.114657617
40	1.602059991	3.015584232	3.022935261	3.03007052	3.004339807	3.017740512
50	1.698970004	2.952321959	2.959431913	2.966320497	2.941633778	2.954150487
60	1.77815125	2.906911728	2.913840318	2.927444606	2.896647385	2.908490969
70	1.84509804	2.872353844	2.879138623	2.878592918	2.862430345	2.873734854
80	1.903089987	2.844956586	2.851623279	2.853864406	2.835317377	2.846174969
90	1.954242509	2.822570042	2.829137442	2.837531245	2.813174224	2.823651877
100	2	2.803848289	2.81033082	2.826557671	2.794664938	2.804813393
1000	3	2.589513304	2.596577062	2.649826421	2.583968584	2.588956941
2000	3.301029996	2.567016896	2.575563014	2.657597763	2.562244455	2.566201715
3000	3.477121255	2.55829979	2.567813516	2.642759034	2.553952769	2.557354495
4000	3.602059991	2.553573478	2.563759401	2.637397535	2.549520032	2.552549269
5000	3.698970004	2.550580183	2.561261742	2.653287442	2.546747922	2.549503536
6000	3.77815125	2.548503787	2.55956716	2.638230991	2.5448463	2.547390136
7000	3.84509804	2.546974169	2.558341443	2.626698629	2.543459122	2.545833232
8000	3.903089987	2.545798081	2.557413411	2.64904698	2.542401746	2.544636338
9000	3.954242509	2.544864354	2.556686244	2.66486341	2.541568669	2.543686318
10000	4	2.544104316	2.556101035	2.643072865	2.540895157	2.542913252
11000	4.041392685	2.543473171	2.555619875	2.625657504	2.540339252	2.542271512
12000	4.079181246	2.542940405	2.55521726	2.64630049	2.53987255	2.541730015
13000	4.113943352	2.542484492	2.554875394	2.621243095	2.53947513	2.541266829
14000	4.146128036	2.542089793	2.554581486	2.634341216	2.539132599	2.540866028
15000	4.176091259	2.541744669	2.554326098	2.632044291	2.538834301	2.540515755
16000	4.204119983	2.541440269	2.554102121	2.638252211	2.538572172	2.540207
17000	4.230448921	2.541169742	2.553904092	2.632906221	2.538340001	2.53993279
18000	4.255272505	2.5409277	2.553727747	2.618013753	2.538132922	2.539687645
19000	4.278753601	2.540709845	2.553569708	2.623035534	2.537947071	2.539467193
20000	4.301029996	2.540512706	2.553427265	2.641006312	2.537779339	2.539267912
21000	4.322219295	2.540333447	2.553298216	2.673708106	2.537627196	2.539086926
22000	4.342422681	2.540169731	2.553180756	2.641119726	2.537488563	2.538921865
23000	4.361727836	2.540019613	2.553073391	2.64124572	2.537361716	2.538770766
24000	4.380211242	2.539881458	2.552974873	2.651611275	2.537245212	2.538631983
25000	4.397940009	2.539753886	2.552884152	2.649569624	2.537137833	2.538504133
26000	4.414973348	2.539635722	2.552800336	2.653788334	2.537038548	2.538386047
27000	4.431363764	2.539525959	2.552722666	2.626348399	2.536946474	2.538276729
28000	4.447158031	2.539423729	2.55265049	2.632375703	2.536860851	2.538175337
29000	4.462397998	2.539328279	2.552583245	2.644648425	2.536781026	2.538081152
30000	4.477121255	2.539238956	2.552520442	2.645850564	2.536706427	2.53799357
31000	4.491361694	2.539155185	2.552461655	2.653651712	2.536636558	2.537912087
32000	4.505149978	2.539076463	2.55240651	2.648404802	2.536570981	2.537836291
33000	4.51851394	2.539002347	2.55235468	2.646427755	2.536509314	2.537765865
34000	4.531478917	2.538932442	2.552305873	2.636797194	2.536451216	2.537700591
35000	4.544068044	2.538866398	2.552259834	2.62681742	2.536396386	2.537640369
36000	4.556302501	2.538803905	2.552216332	2.64592984	2.536344556	2.537585241
37000	4.568201724	2.538744682	2.552175164	2.633268063	2.536295486	2.537535467
38000	4.579783597	2.538688478	2.552136147	2.634776671	2.536248962	2.537491624
39000	4.591064607	2.538635068	2.552099117	2.649916144	2.536204789	2.537454858
40000	4.602059991	2.538584249	2.552063925	2.645366244	2.536162794	2.537427383
41000	4.612783857	2.538535836	2.552030439	2.642720444	2.536122821	2.537413719
42000	4.62324929	2.538489661	2.551998536	2.645671624	2.536084725	2.537424232
43000	4.633468456	2.538445574	2.551968107	2.642352845	2.536048378	2.537488233
44000	4.643452676	2.538403435	2.551939053	2.63492509	2.536013663	2.53773204
45000	4.653212514	2.538363117	2.551911282	2.641128479	2.535980471	2.540707613
46000	4.662757832	2.538324506	2.55188471	2.628485494	2.535948705	2.536030891
47000	4.672097858	2.538287494	2.551859263	2.634755358	2.535918274	2.536574509
48000	4.681241237	2.538251985	2.55183487	2.627473837	2.535889096	2.536187892
49000	4.69019608	2.538217887	2.551811467	2.644527531	2.535861095	2.536679345
50000	4.698970004	2.53818512	2.551788995	2.660799739	2.535834202	2.536698586
51000	4.707570176	2.538153606	2.551767399	2.636087304	2.535808352	2.5366982
52000	4.716003344	2.538123274	2.551746629	2.636089561	2.535783485	2.536689074
53000	4.72427587	2.53809406	2.551726639	2.633745272	2.535759546	2.536675315
54000	4.73239376	2.538065903	2.551707385	2.625234743	2.535736485	2.536658931
55000	4.740362689	2.538038746	2.551688828	2.643219832	2.535714253	2.536641049
56000	4.748188027	2.538012536	2.55167093	2.625685167	2.535692808	2.536622333
57000	4.755874856	2.537987225	2.551653657	2.646227114	2.535672107	2.536603208
58000	4.763427994	2.537962768	2.551636977	2.642749512	2.535652113	2.536583949
59000	4.770852012	2.537939123	2.551620859	2.639478068	2.535632791	2.536564734
60000	4.77815125	2.537916247	2.551605276	2.624223981	2.535614106	2.536545687
61000	4.785329835	2.537894107	2.551590202	2.644854109	2.535596028	2.536526897
62000	4.792391689	2.537872665	2.551575611	2.641202515	2.535578527	2.53650842
63000	4.799340549	2.53785189	2.551561482	2.625288435	2.535561578	2.536490294
64000	4.806179974	2.537831752	2.551547792	2.611921725	2.535545154	2.536472553
65000	4.812913357	2.53781222	2.551534522	2.647115925	2.535529229	2.536455203
66000	4.819543936	2.537793269	2.551521652	2.633519818	2.535513783	2.536438261
67000	4.826074803	2.537774872	2.551509165	2.637438391	2.535498795	2.536421736
68000	4.832508913	2.537757006	2.551497043	2.625370428	2.535484243	2.53640563
69000	4.838849091	2.537739648	2.551485271	2.625356737	2.535470111	2.536389942
70000	4.84509804	2.537722776	2.551473834	2.630883846	2.535456378	2.536374674
71000	4.851258349	2.537706372	2.551462718	2.639902577	2.535443028	2.536359828
72000	4.857332496	2.537690413	2.55145191	2.625660885	2.535430047	2.536345406
73000	4.86332286	2.537674885	2.551441397	2.628535003	2.535417419	2.536331408
74000	4.86923172	2.537659769	2.551431167	2.632466829	2.535405129	2.536317833
75000	4.875061263	2.537645049	2.551421208	2.647276875	2.535393164	2.536304696
76000	4.880813592	2.537630709	2.55141151	2.667978905	2.535381512	2.536292007
77000	4.886490725	2.537616735	2.551402063	2.637992224	2.53537016	2.536279776
78000	4.892094603	2.537603114	2.551392858	2.632686957	2.535359097	2.536268034
79000	4.897627091	2.537589831	2.551383885	2.628345711	2.535348313	2.536256813
80000	4.903089987	2.537576875	2.551375136	2.626772504	2.535337795	2.536246169
81000	4.908485019	2.537564233	2.551366601	2.62958015	2.535327535	2.536236171
82000	4.913813852	2.537551896	2.551358275	2.657920967	2.535317524	2.536226943
83000	4.919078092	2.53753985	2.551350148	2.644425551	2.535307752	2.536218658
84000	4.924279286	2.537528086	2.551342214	2.634802339	2.535298211	2.536211599
85000	4.929418926	2.537516596	2.551334465	2.628830037	2.535288893	2.536206238
86000	4.934498451	2.537505367	2.551326897	2.646668484	2.535279793	2.536203464
87000	4.939519253	2.537494394	2.551319502	2.659142008	2.535270898	2.536205019
88000	4.944482672	2.537483666	2.551312274	2.653832238	2.535262204	2.536215069
89000	4.949390007	2.537473175	2.551305208	2.640398505	2.535253703	2.536246384
90000	4.954242509	2.537462913	2.5512983	2.638288946	2.535245393	2.536370981
91000	4.959041392	2.537452874	2.551291542	2.639868517	2.535237262	2.558614335
92000	4.963787827	2.53744305	2.551284931	2.637713643	2.535229306	2.535854965
93000	4.968482949	2.537433435	2.551278461	2.64639997	2.535221522	2.535964954
94000	4.973127854	2.53742402	2.551272128	2.628438475	2.535213901	2.535995868
95000	4.977723605	2.537414801	2.551265929	2.627650487	2.535206441	2.536003386
96000	4.982271233	2.537405771	2.551259859	2.647527998	2.535199134	2.536009335
97000	4.986771734	2.537396925	2.551253913	2.62978868	2.535191978	2.536008482
98000	4.991226076	2.537388258	2.551248088	2.6300138	2.535184966	2.536004899
99000	4.995635195	2.537379762	2.55124238	2.634162891	2.535178095	2.535999614
100000	5	2.537371434	2.551236787	2.637054423	2.535171362	2.535997126


==> 1_2_1_2_m.dat <==
p	VEM_quad	VEM_hex	Voronoi	Q1	Q2
1	7.727329478	7.750615589	7.761793552	2.43788813	7.701088023
3.593813664	4.95460779	4.967251916	4.939748234	4.92758706	4.963121565
12.91549665	3.59362689	3.602828405	3.59761583	3.578002322	3.59808534
46.41588834	2.974995864	2.982192222	2.989169217	2.964108319	2.976941862
166.8100537	2.787937476	2.794463153	2.813438311	2.779024233	2.788789636
599.4842503	2.684896123	2.691701225	2.72847492	2.677732149	2.68501684
2154.43469	2.565670672	2.574366223	2.655306148	2.560963931	2.564835397
7742.636827	2.546100763	2.557652252	2.643295337	2.542673876	2.544944374
27825.59402	2.539441559	2.552663078	2.631324505	2.536875784	2.53819302
100000	2.537371434	2.551236787	2.637054423	2.535171362	2.535997126



==> 1_2_2_1.dat <==
p	log_p	VEM_quad	VEM_hex	Voronoi	Q1	Q2	Analytical
1	0	0.749208807	0.747642419	0.744729624	0.394362034	0.750072696	0.750000004
1.01	0.004321374	0.751631279	0.75006025	0.746919914	0.730805163	0.75246969	0.752469001
1.02	0.008600172	0.754033357	0.752451064	0.749685275	0.7425326	0.754878028	0.754877691
1.03	0.012837225	0.756377493	0.754784154	0.75207777	0.748149687	0.757228391	0.757228172
1.04	0.017033339	0.758665591	0.75706143	0.7541729	0.7521042	0.759522619	0.759522452
1.05	0.021189299	0.760899544	0.759284785	0.755848965	0.755344203	0.761762583	0.761762447
1.06	0.025305865	0.763081176	0.761456035	0.758718078	0.758196222	0.7639501	0.763949991
1.07	0.029383778	0.765212233	0.763576922	0.760489651	0.760803682	0.766086928	0.766086836
1.08	0.033423755	0.767294389	0.765649115	0.762540934	0.763239982	0.768174745	0.768174661
1.09	0.037426498	0.769329247	0.767674211	0.764649392	0.765546944	0.770215146	0.770215073
1.1	0.041392685	0.771318342	0.769653738	0.766275395	0.767750411	0.772209677	0.772209611
1.11	0.045322979	0.773263146	0.771589165	0.768181376	0.769867415	0.774159811	0.77415975
1.12	0.049218023	0.77516507	0.773481896	0.77037177	0.771909789	0.77606696	0.776066904
1.13	0.053078443	0.777025467	0.77533328	0.772036669	0.773886133	0.777932481	0.777932429
1.14	0.056904851	0.778845635	0.777144609	0.773628098	0.775802939	0.779757673	0.779757625
1.15	0.06069784	0.780626819	0.778917126	0.775417901	0.777665273	0.781543787	0.781543742
1.2	0.079181246	0.788988252	0.787237621	0.783882546	0.786280718	0.78992851	0.789928476
1.3	0.113943352	0.803380133	0.80155811	0.797943844	0.800823631	0.80436105	0.804361024
1.4	0.146128036	0.81530785	0.813425815	0.809946282	0.812721574	0.816322983	0.816322962
1.5	0.176091259	0.825340486	0.82340743	0.819764023	0.822651002	0.826384743	0.826384725
1.6	0.204119983	0.833886972	0.8319101	0.82792833	0.831057057	0.834956268	0.834956252
1.7	0.230448921	0.841248141	0.839233303	0.835187131	0.838256273	0.842339161	0.842339146
1.8	0.255272505	0.847649875	0.845601878	0.841514703	0.844482478	0.848759893	0.848759878
1.9	0.278753601	0.853264848	0.851187683	0.847375151	0.84991281	0.854391602	0.854391588
2	0.301029996	0.858227173	0.856124185	0.852349755	0.854684095	0.859368765	0.859368752
3	0.477121255	0.887650605	0.885395217	0.881287582	0.882058839	0.888880571	0.888880556
4	0.602059991	0.90106461	0.898742269	0.894192548	0.893359146	0.902334392	0.902334375
5	0.698970004	0.908698149	0.906339778	0.90163671	0.898875045	0.90999002	0.90999
6	0.77815125	0.91361449	0.911234345	0.90605322	0.901681574	0.914920163	0.914920139
7	0.84509804	0.917041675	0.914647343	0.910464824	0.90301022	0.91835666	0.918356633
8	0.903089987	0.919565916	0.917161838	0.911941089	0.903448349	0.920887531	0.9208875
9	0.954242509	0.921501902	0.919090865	0.914375306	0.903311008	0.922828429	0.922828395
10	1	0.923033509	0.92061735	0.915768689	0.902782113	0.924363789	0.92436375
20	1.301029996	0.92973763	0.92730494	0.922629473	0.889553207	0.931081959	0.931081875
30	1.477121255	0.931904696	0.929469775	0.923837259	0.872898352	0.933251939	0.933251805
40	1.602059991	0.932975911	0.930540682	0.925645826	0.856136125	0.934323936	0.934323749
50	1.698970004	0.933614839	0.931179679	0.926667201	0.839837666	0.934962991	0.934962749
60	1.77815125	0.934039279	0.931604245	0.925978703	0.824145251	0.935387311	0.935387013
70	1.84509804	0.934341751	0.931906825	0.926871093	0.809087012	0.935689566	0.935689209
80	1.903089987	0.934568244	0.932133396	0.926749315	0.794652735	0.935915808	0.93591539
90	1.954242509	0.934744207	0.932309408	0.927507013	0.780818079	0.936091511	0.936091033
100	2	0.934884865	0.932450087	0.927899742	0.767553725	0.936231912	0.936231374
1000	3	0.936026125	0.933587391	0.928115297	0.362754444	0.937370223	0.937362449
2000	3.301029996	0.936093811	0.933652658	0.929821315	0.272302561	0.937442547	0.93742499
3000	3.477121255	0.936119366	0.93367602	0.927509603	0.235367478	0.937474368	0.93744583
4000	3.602059991	0.936134073	0.933688866	0.928763393	0.215299456	0.937496517	0.937456249
5000	3.698970004	0.936144614	0.933697562	0.92847797	0.202695354	0.937515288	0.937462499
6000	3.77815125	0.936153034	0.933704176	0.928457043	0.194046368	0.93753248	0.937466666
7000	3.84509804	0.936160511	0.933709698	0.92913883	0.187745111	0.937548981	0.937469643
8000	3.903089987	0.936166952	0.933714299	0.928825942	0.182951297	0.93756497	0.937471875
9000	3.954242509	0.936172887	0.933718474	0.928927039	0.179182902	0.937581556	0.937473611
10000	4	0.936177918	0.933722457	0.929378473	0.176143621	0.937597487	0.937475
11000	4.041392685	0.936183257	0.933726038	0.928511808	0.173641281	0.937613773	0.937476136
12000	4.079181246	0.936188327	0.933729429	0.928492095	0.171545789	0.93763042	0.937477083
13000	4.113943352	0.936192753	0.933732718	0.928460833	0.169765939	0.937647222	0.937477885
14000	4.146128036	0.936197903	0.933735812	0.928105178	0.168235892	0.937663936	0.937478571
15000	4.176091259	0.936202698	0.933738845	0.929652895	0.166906931	0.937681245	0.937479167
16000	4.204119983	0.936207341	0.933741914	0.928022718	0.16574223	0.93769865	0.937479687
17000	4.230448921	0.936211971	0.933744812	0.928386064	0.164713441	0.937716251	0.937480147
18000	4.255272505	0.936216569	0.93374765	0.929073632	0.163798384	0.937733589	0.937480555
19000	4.278753601	0.93622221	0.933750182	0.928057067	0.162979457	0.937751186	0.937480921
20000	4.301029996	0.936226666	0.933752956	0.928027888	0.162242511	0.9377698	0.93748125
21000	4.322219295	0.936231241	0.933755665	0.928232092	0.161576043	0.937787807	0.937481547
22000	4.342422681	0.936235528	0.933758251	0.928189453	0.160970608	0.93780632	0.937481818
23000	4.361727836	0.936240058	0.933760918	0.928685224	0.160418377	0.937825187	0.937482065
24000	4.380211242	0.936244407	0.933763509	0.928087084	0.159912803	0.937843976	0.937482291
25000	4.397940009	0.936249865	0.933766199	0.929299407	0.159448373	0.937863627	0.9374825
26000	4.414973348	0.936254129	0.933768703	0.929817104	0.159020407	0.937882686	0.937482692
27000	4.431363764	0.936258605	0.933771338	0.929880008	0.158624912	0.937902141	0.93748287
28000	4.447158031	0.936262442	0.933773897	0.928401803	0.158258458	0.937921873	0.937483035
29000	4.462397998	0.936266702	0.933776528	0.928522	0.157918076	0.937941587	0.937483189
30000	4.477121255	0.936270946	0.933779085	0.928906282	0.157601195	0.937961086	0.937483333
31000	4.491361694	0.936275366	0.933781641	0.927813199	0.157305569	0.93798201	0.937483467
32000	4.505149978	0.936279707	0.933784262	0.92625999	0.157029228	0.938002135	0.937483593
33000	4.51851394	0.936283878	0.933786826	0.928716168	0.156770441	0.938023642	0.937483712
34000	4.531478917	0.936288095	0.93378932	0.928849717	0.156527673	0.938042599	0.937483823
35000	4.544068044	0.936292521	0.933791865	0.928078386	0.15629957	0.938064193	0.937483928
36000	4.556302501	0.93629683	0.933794288	0.928640186	0.156084921	0.938084861	0.937484027
37000	4.568201724	0.936301044	0.93379717	0.928929317	0.155882649	0.938106568	0.937484121
38000	4.579783597	0.936303103	0.933799709	0.928693796	0.155691784	0.938126837	0.93748421
39000	4.591064607	0.936307368	0.933802254	0.929142714	0.155511459	0.938149219	0.937484295
40000	4.602059991	0.936311633	0.93380481	0.929636026	0.155340892	0.938171347	0.937484375
41000	4.612783857	0.936315886	0.933807335	0.92820942	0.155179374	0.938192202	0.937484451
42000	4.62324929	0.936320097	0.933809807	0.928950442	0.155026266	0.938214074	0.937484523
43000	4.633468456	0.936324328	0.933812333	0.928286746	0.154880986	0.93823548	0.937484593
44000	4.643452676	0.936328513	0.933815068	0.928829452	0.154743005	0.938258016	0.937484659
45000	4.653212514	0.936332861	0.93381754	0.929005801	0.154611844	0.938280952	0.937484722
46000	4.662757832	0.936336963	0.933820041	0.928823483	0.154487058	0.938303756	0.937484782
47000	4.672097858	0.936341187	0.933822487	0.929275955	0.154368245	0.938325513	0.93748484
48000	4.681241237	0.936345463	0.933824955	0.927936384	0.154255036	0.938348947	0.937484895
49000	4.69019608	0.936349793	0.933827492	0.928172286	0.154147091	0.938371031	0.937484949
50000	4.698970004	0.936353938	0.933829912	0.929919335	0.154044094	0.938394629	0.937485
51000	4.707570176	0.936358231	0.933832384	0.928816289	0.153945758	0.93841649	0.937485049
52000	4.716003344	0.936362272	0.933835446	0.929098312	0.153851818	0.938442842	0.937485096
53000	4.72427587	0.936366788	0.933837896	0.928164291	0.153762026	0.938464073	0.937485141
54000	4.73239376	0.93637097	0.933840439	0.928774059	0.153676152	0.938487493	0.937485185
55000	4.740362689	0.936375151	0.933842873	0.929195715	0.153593985	0.938512086	0.937485227
56000	4.748188027	0.936380613	0.93384524	0.928181981	0.153515327	0.938534898	0.937485267
57000	4.755874856	0.936384903	0.933847843	0.928813312	0.153439999	0.938558263	0.937485307
58000	4.763427994	0.936388898	0.933850432	0.929136174	0.153367824	0.938581798	0.937485344
59000	4.770852012	0.936393123	0.933852879	0.928565601	0.153298649	0.938604668	0.937485381
60000	4.77815125	0.936397364	0.933855313	0.928388717	0.153232319	0.938630731	0.937485416
61000	4.785329835	0.936401583	0.933857777	0.927775679	0.1531687	0.93865424	0.93748545
62000	4.792391689	0.936405836	0.933860245	0.928269202	0.15310766	0.938679568	0.937485483
63000	4.799340549	0.936410252	0.933862603	0.928554415	0.153049077	0.938703794	0.937485515
64000	4.806179974	0.936414481	0.933865179	0.929745779	0.152992839	0.938729226	0.937485546
65000	4.812913357	0.936418665	0.933867572	0.928221981	0.152938833	0.938753002	0.937485576
66000	4.819543936	0.936422821	0.933870046	0.929113522	0.152886963	0.938778346	0.937485606
67000	4.826074803	0.936426977	0.933872453	0.928583168	0.152837135	0.938803702	0.937485634
68000	4.832508913	0.936431333	0.93387498	0.928332517	0.152789255	0.938827841	0.937485661
69000	4.838849091	0.936435651	0.933877498	0.929133831	0.152743244	0.938852908	0.937485688
70000	4.84509804	0.936439815	0.933880064	0.929750971	0.152699019	0.938877642	0.937485714
71000	4.851258349	0.936443676	0.933882557	0.929258002	0.152656508	0.938905137	0.937485739
72000	4.857332496	0.936447718	0.933884899	0.927139573	0.152615636	0.938930329	0.937485763
73000	4.86332286	0.936452375	0.93388722	0.929130151	0.152576339	0.938956056	0.937485787
74000	4.86923172	0.936456549	0.933888653	0.929427421	0.152538553	0.938980704	0.93748581
75000	4.875061263	0.936460527	0.933891179	0.928883258	0.15250222	0.939007759	0.937485833
76000	4.880813592	0.936465015	0.933893551	0.928762509	0.15246728	0.939032632	0.937485855
77000	4.886490725	0.936469359	0.933896078	0.930316876	0.152433681	0.939059674	0.937485876
78000	4.892094603	0.93647341	0.9338984	0.927128005	0.152401371	0.939085148	0.937485897
79000	4.897627091	0.936477614	0.933900967	0.929110733	0.152370303	0.939111873	0.937485917
80000	4.903089987	0.936482009	0.933903329	0.929195921	0.152340429	0.939136697	0.937485937
81000	4.908485019	0.936485942	0.933905872	0.929492386	0.152311705	0.939164917	0.937485956
82000	4.913813852	0.936490766	0.933908358	0.929140214	0.152284091	0.939189652	0.937485975
83000	4.919078092	0.936495044	0.933910677	0.92872139	0.152257547	0.939217357	0.937485993
84000	4.924279286	0.936498763	0.933913403	0.928663003	0.152232032	0.939244621	0.937486011
85000	4.929418926	0.936503171	0.933916009	0.929057185	0.152207514	0.93927131	0.937486029
86000	4.934498451	0.936507284	0.933918098	0.930598879	0.152183957	0.939297405	0.937486046
87000	4.939519253	0.936511674	0.933920857	0.929215406	0.152161328	0.939323068	0.937486063
88000	4.944482672	0.936515834	0.933923407	0.929155199	0.152139598	0.939352774	0.937486079
89000	4.949390007	0.936520216	0.933925774	0.929423219	0.152118733	0.939378023	0.937486095
90000	4.954242509	0.936524018	0.933928119	0.929669941	0.152098703	0.939404809	0.937486111
91000	4.959041392	0.93652872	0.933930887	0.928676908	0.152079488	0.93943264	0.937486126
92000	4.963787827	0.936532538	0.933933127	0.929122683	0.152061058	0.939460907	0.937486141
93000	4.968482949	0.936536639	0.933935975	0.928706754	0.152043384	0.9394895	0.937486155
94000	4.973127854	0.936541348	0.933938275	0.928623802	0.152026448	0.939516566	0.93748617
95000	4.977723605	0.936545374	0.933940715	0.928790475	0.152010224	0.939542704	0.937486184
96000	4.982271233	0.936549224	0.933943046	0.929344198	0.151994691	0.939571783	0.937486197
97000	4.986771734	0.936553922	0.933945598	0.929079115	0.15197983	0.939599124	0.937486211
98000	4.991226076	0.936558216	0.933947956	0.928794119	0.151965614	0.939627671	0.937486224
99000	4.995635195	0.936562274	0.933950507	0.928547811	0.151952031	0.9396542	0.937486237
100000	5	0.936561873	0.93395286	0.926242645	0.151939057	0.939682226	0.937486249


==> 1_2_2_1_m.dat <==
p	VEM_quad	VEM_hex	Voronoi	Q1	Q2	Sol
1	0.749208807	0.747642419	0.744729624	0.394362034	0.750072696	0.750000004
3.593813664	0.895616024	0.893320879	0.888950727	0.888769116	0.896869634	0.896869618
12.91549665	0.924988093	0.922567115	0.917768948	0.89892523	0.926322469	0.926322417
46.41588834	0.93338584	0.930950655	0.926301129	0.845679216	0.934733947	0.934733724
166.8100537	0.934969585	0.932534513	0.927915743	0.68	0.936316413	0.936315338
599.4842503	0.935518244	0.933081271	0.928019371	0.46	0.936863655	0.936859101
2154.43469	0.936097758	0.933656266	0.929464306	0.266598503	0.937447461	0.937428208
7742.636827	0.936165294	0.933713115	0.928906468	0.184185048	0.937560855	0.937471301
27825.59402	0.936261773	0.933773451	0.928659611	0.15832237	0.937918432	0.937483006
100000	0.936561873	0.93395286	0.926242645	0.151939057	0.939682226	0.937486249


==> 1_2_2_2.dat <==
p	log_p	VEM_quad	VEM_hex	Voronoi	Q1	Q2	Analytical
1	0	0.749204192	0.747637907	0.744361199	0.394358064	0.75006951	0.749995525
1.01	0.004321374	0.746825138	0.745273481	0.742201525	0.7262075	0.747651069	0.747650393
1.02	0.008600172	0.744494566	0.74295074	0.740102091	0.733230668	0.745314471	0.745314142
1.03	0.012837225	0.742173781	0.740637758	0.737707799	0.734205356	0.742987799	0.742987584
1.04	0.017033339	0.739863424	0.738335183	0.735375709	0.733582356	0.740671619	0.740671459
1.05	0.021189299	0.737564146	0.736043665	0.732920844	0.732309453	0.738366563	0.738366439
1.06	0.025305865	0.735276551	0.733763806	0.731073482	0.730712301	0.736073238	0.736073135
1.07	0.029383778	0.733001186	0.73149615	0.728796035	0.728933268	0.733792186	0.733792102
1.08	0.033423755	0.730738551	0.729241193	0.726832275	0.727044654	0.731523915	0.73152384
1.09	0.037426498	0.728489095	0.726999382	0.724256622	0.725087168	0.729268871	0.729268803
1.1	0.041392685	0.726253224	0.72477112	0.722475859	0.723085547	0.727027455	0.727027395
1.11	0.045322979	0.724031302	0.722556767	0.719800582	0.721055723	0.724800037	0.724799983
1.12	0.049218023	0.721823652	0.720356646	0.717561356	0.719008457	0.722586941	0.722586892
1.13	0.053078443	0.719630565	0.718171043	0.715137727	0.716951284	0.720388457	0.720388411
1.14	0.056904851	0.717452294	0.716000211	0.713317817	0.714889659	0.718204838	0.718204797
1.15	0.06069784	0.715289066	0.713844375	0.710792455	0.712827627	0.716036313	0.716036275
1.2	0.079181246	0.704704522	0.703296031	0.700657832	0.702597931	0.705426051	0.705426024
1.3	0.113943352	0.684726388	0.683386141	0.680852283	0.682975079	0.685400316	0.685400298
1.4	0.146128036	0.666329096	0.665051294	0.662834311	0.664754761	0.666960338	0.666960324
1.5	0.176091259	0.649433921	0.648212907	0.645815001	0.647964724	0.650026976	0.650026964
1.6	0.204119983	0.633926204	0.632756719	0.630763729	0.632525908	0.63448509	0.634485081
1.7	0.230448921	0.619681314	0.618558581	0.616438985	0.618328967	0.620209575	0.620209567
1.8	0.255272505	0.606577102	0.605496835	0.603580403	0.605259416	0.607077844	0.607077836
1.9	0.278753601	0.594499531	0.593457912	0.591681701	0.593207494	0.594975474	0.594975467
2	0.301029996	0.58334483	0.582338464	0.5802441	0.582072006	0.583798353	0.583798346
3	0.477121255	0.506428265	0.505652324	0.504378933	0.505196801	0.506740176	0.506740169
4	0.602059991	0.463906415	0.463247737	0.461955988	0.462623708	0.464150005	0.464149996
5	0.698970004	0.437092132	0.436503684	0.435554283	0.435730417	0.437296357	0.437296345
6	0.77815125	0.418673586	0.418131826	0.417185502	0.417220619	0.418852448	0.418852433
7	0.84509804	0.405251777	0.404743337	0.403731561	0.403701165	0.405413014	0.405412997
8	0.903089987	0.395040092	0.394556673	0.393866637	0.393388169	0.395188401	0.395188381
9	0.954242509	0.387011542	0.386547646	0.385684119	0.385256088	0.387149976	0.387149953
10	1	0.380534439	0.380086233	0.379510461	0.378674064	0.38066509	0.380665062
20	1.301029996	0.350790623	0.350415366	0.349999614	0.347863813	0.350887494	0.350887431
30	1.477121255	0.340659099	0.34031058	0.339764295	0.336677336	0.340745066	0.340744962
40	1.602059991	0.335552749	0.3352189	0.334567991	0.33053609	0.335633262	0.335633117
50	1.698970004	0.33247599	0.332151718	0.33151903	0.326443533	0.332553203	0.332553015
60	1.77815125	0.330419443	0.330102062	0.32958888	0.323388768	0.33049443	0.330494198
70	1.84509804	0.328947861	0.328635753	0.328060964	0.320935228	0.32902124	0.329020963
80	1.903089987	0.327842751	0.327534853	0.326969739	0.31886334	0.327914909	0.327914586
90	1.954242509	0.326982383	0.326677952	0.325965931	0.317050485	0.32705358	0.327053211
100	2	0.326293565	0.325992057	0.325511033	0.315422728	0.326363985	0.32636357
1000	3	0.320700251	0.320434758	0.320114411	0.254513438	0.320764883	0.320759736
2000	3.301029996	0.320392045	0.32012988	0.319898614	0.223119305	0.320458268	0.320447486
3000	3.477121255	0.320291586	0.320030144	0.319526275	0.204477994	0.32035999	0.320343381
4000	3.602059991	0.320243061	0.319981605	0.319392065	0.192080349	0.320313898	0.320291325
5000	3.698970004	0.320215308	0.319953526	0.319378939	0.183229632	0.320288738	0.320260089
6000	3.77815125	0.320197939	0.31993567	0.319527921	0.176591546	0.320274083	0.320239265
7000	3.84509804	0.320186503	0.319923655	0.319317162	0.171427832	0.32026546	0.320224391
8000	3.903089987	0.320178777	0.319915289	0.319459083	0.16729626	0.320260628	0.320213235
9000	3.954242509	0.320173522	0.319909356	0.319444065	0.163915576	0.320258344	0.320204558
10000	4	0.320169999	0.319905124	0.319365631	0.16109829	0.320257854	0.320197616
11000	4.041392685	0.320167733	0.319902131	0.319498454	0.158714578	0.320258685	0.320191936
12000	4.079181246	0.320166412	0.319900066	0.319474439	0.156671681	0.320260514	0.320187203
13000	4.113943352	0.320165817	0.319898716	0.319317101	0.15490155	0.320263123	0.320183198
14000	4.146128036	0.320165792	0.319897927	0.319332825	0.153353131	0.32026635	0.320179766
15000	4.176091259	0.320166222	0.319897586	0.319299605	0.151987364	0.320270079	0.320176791
16000	4.204119983	0.320167024	0.319897611	0.319438412	0.150773862	0.320274224	0.320174187
17000	4.230448921	0.320168127	0.319897935	0.319543292	0.149688623	0.320278715	0.32017189
18000	4.255272505	0.320169491	0.319898511	0.319379422	0.148712441	0.320283499	0.320169849
19000	4.278753601	0.320171069	0.319899297	0.319432587	0.147829762	0.320288536	0.320168022
20000	4.301029996	0.320172828	0.319900262	0.319362423	0.147027856	0.320293795	0.320166378
21000	4.322219295	0.320174745	0.319901382	0.319247701	0.146296206	0.320299243	0.32016489
22000	4.342422681	0.320176796	0.319902634	0.319265462	0.145626042	0.320304861	0.320163538
23000	4.361727836	0.320178967	0.319904002	0.319403209	0.145009998	0.320310626	0.320162303
24000	4.380211242	0.320181239	0.31990547	0.3194632	0.144441839	0.320316527	0.320161171
25000	4.397940009	0.320183602	0.319907027	0.319421215	0.143916252	0.320322553	0.32016013
26000	4.414973348	0.320186045	0.319908663	0.319462424	0.143428683	0.320328689	0.320159169
27000	4.431363764	0.320188561	0.319910369	0.319496848	0.142975203	0.320334923	0.320158279
28000	4.447158031	0.320191138	0.319912138	0.319411107	0.14255241	0.320341243	0.320157452
29000	4.462397998	0.320193773	0.319913962	0.319151735	0.142157336	0.320347653	0.320156683
30000	4.477121255	0.320196461	0.319915838	0.319400906	0.141787388	0.32035414	0.320155965
31000	4.491361694	0.320199193	0.319917758	0.319599203	0.141440285	0.320360707	0.320155293
32000	4.505149978	0.320201967	0.31991972	0.319469787	0.141114011	0.320367331	0.320154663
33000	4.51851394	0.320204781	0.31992172	0.319403439	0.140806786	0.32037403	0.320154072
34000	4.531478917	0.320207633	0.319923754	0.319330105	0.140517023	0.320380778	0.320153515
35000	4.544068044	0.320210512	0.319925819	0.319415861	0.140243308	0.320387591	0.32015299
36000	4.556302501	0.320213423	0.319927913	0.319469398	0.139984376	0.320394442	0.320152494
37000	4.568201724	0.32021636	0.319930034	0.319377451	0.139739091	0.320401352	0.320152025
38000	4.579783597	0.320219324	0.319932181	0.319409625	0.139506431	0.320408316	0.32015158
39000	4.591064607	0.320222309	0.319934348	0.31954513	0.139285473	0.320415314	0.320151159
40000	4.602059991	0.320225316	0.319936532	0.319428148	0.139075382	0.320422362	0.320150758
41000	4.612783857	0.320228343	0.319938741	0.319714162	0.1388754	0.320429451	0.320150377
42000	4.62324929	0.320231387	0.319940965	0.319260166	0.138684841	0.320436586	0.320150015
43000	4.633468456	0.320234449	0.319943208	0.319383628	0.138503074	0.32044374	0.320149669
44000	4.643452676	0.320237528	0.319945465	0.319300844	0.13832953	0.320450947	0.320149338
45000	4.653212514	0.32024062	0.319947738	0.319556852	0.138163681	0.320458184	0.320149023
46000	4.662757832	0.320243727	0.319950024	0.319365926	0.138005049	0.320465456	0.320148721
47000	4.672097858	0.320246849	0.319952324	0.319439295	0.137853192	0.320472759	0.320148432
48000	4.681241237	0.320249981	0.319954635	0.319501961	0.137707704	0.320480085	0.320148155
49000	4.69019608	0.320253125	0.319956958	0.319337843	0.137568211	0.320487454	0.320147889
50000	4.698970004	0.320256282	0.31995929	0.319417967	0.137434366	0.320494848	0.320147634
51000	4.707570176	0.320259447	0.319961634	0.319310315	0.137305852	0.320502273	0.320147389
52000	4.716003344	0.320262622	0.319963986	0.319256766	0.137182372	0.320509719	0.320147154
53000	4.72427587	0.320265805	0.319966348	0.319487919	0.13706365	0.320517191	0.320146927
54000	4.73239376	0.320268999	0.319968718	0.319502919	0.136949435	0.320524698	0.320146709
55000	4.740362689	0.320272201	0.319971097	0.319470707	0.136839487	0.320532231	0.320146498
56000	4.748188027	0.320275409	0.319973483	0.319438777	0.136733587	0.320539785	0.320146296
57000	4.755874856	0.320278626	0.319975876	0.319433802	0.136631528	0.320547363	0.3201461
58000	4.763427994	0.320281851	0.319978275	0.319519108	0.13653312	0.320554971	0.320145911
59000	4.770852012	0.320285091	0.319980681	0.319442817	0.136438182	0.320562591	0.320145728
60000	4.77815125	0.320288328	0.319983093	0.319466858	0.136346548	0.320570245	0.320145552
61000	4.785329835	0.320291572	0.319985511	0.319418984	0.136258059	0.320577911	0.320145381
62000	4.792391689	0.32029482	0.319987936	0.31936117	0.136172569	0.320585603	0.320145216
63000	4.799340549	0.320298078	0.319990365	0.319460258	0.13608994	0.32059331	0.320145056
64000	4.806179974	0.320301336	0.319992799	0.319525238	0.13601004	0.320601054	0.320144901
65000	4.812913357	0.320304599	0.319995238	0.319502796	0.135932749	0.32060881	0.320144751
66000	4.819543936	0.320307873	0.319997682	0.319574402	0.135857951	0.320616581	0.320144605
67000	4.826074803	0.320311143	0.32000013	0.31932987	0.135785539	0.320624383	0.320144464
68000	4.832508913	0.320314424	0.320002583	0.319654275	0.135715409	0.320632192	0.320144327
69000	4.838849091	0.320317733	0.320005041	0.319376785	0.135647466	0.32064003	0.320144194
70000	4.84509804	0.32032102	0.320007501	0.319299004	0.135581619	0.320647882	0.320144064
71000	4.851258349	0.320324308	0.320009965	0.319429334	0.135517781	0.320655752	0.320143938
72000	4.857332496	0.320327604	0.320012433	0.319654036	0.135455872	0.320663642	0.320143816
73000	4.86332286	0.320330904	0.320014904	0.319384261	0.135395813	0.320671556	0.320143697
74000	4.86923172	0.320334209	0.320017379	0.319574201	0.135337533	0.320679486	0.320143582
75000	4.875061263	0.320337511	0.320019858	0.319535685	0.135280962	0.320687416	0.320143469
76000	4.880813592	0.320340822	0.320022339	0.31947924	0.135226034	0.320695384	0.32014336
77000	4.886490725	0.320344136	0.320024824	0.319611182	0.135172687	0.320703364	0.320143253
78000	4.892094603	0.320347445	0.320027313	0.319649402	0.135120862	0.320711356	0.320143149
79000	4.897627091	0.320350765	0.320029812	0.31957465	0.135070503	0.320719356	0.320143047
80000	4.903089987	0.320354086	0.320032305	0.319692013	0.135021555	0.320727394	0.320142948
81000	4.908485019	0.320357414	0.3200348	0.31943368	0.134973968	0.320735431	0.320142852
82000	4.913813852	0.320360736	0.320037299	0.319496453	0.134927694	0.320743489	0.320142758
83000	4.919078092	0.320364064	0.320039798	0.319510174	0.134882686	0.320751559	0.320142666
84000	4.924279286	0.320367394	0.320042302	0.319655736	0.1348389	0.320759647	0.320142577
85000	4.929418926	0.320370733	0.320044807	0.319481875	0.134796294	0.320767764	0.320142489
86000	4.934498451	0.320374066	0.320047311	0.319457372	0.134754828	0.320775881	0.320142404
87000	4.939519253	0.320377404	0.320049823	0.319352395	0.134714464	0.320784016	0.32014232
88000	4.944482672	0.320380747	0.320052334	0.319529656	0.134675163	0.320792177	0.320142239
89000	4.949390007	0.320384093	0.320054848	0.319583064	0.134636894	0.320800332	0.320142159
90000	4.954242509	0.320387437	0.320057363	0.319477635	0.13459962	0.320808502	0.320142081
91000	4.959041392	0.320390781	0.320059882	0.319436426	0.13456331	0.320816713	0.320142004
92000	4.963787827	0.32039413	0.3200624	0.319479301	0.134527933	0.320824929	0.32014193
93000	4.968482949	0.320397483	0.320064922	0.319535895	0.134493461	0.32083313	0.320141857
94000	4.973127854	0.320400834	0.320067443	0.319551486	0.134459864	0.320841372	0.320141785
95000	4.977723605	0.320404192	0.320069967	0.319362238	0.134427117	0.320849621	0.320141715
96000	4.982271233	0.320407546	0.320072494	0.319335927	0.134395192	0.320857878	0.320141647
97000	4.986771734	0.320410903	0.320075021	0.31936601	0.134364064	0.320866152	0.32014158
98000	4.991226076	0.320414265	0.320077551	0.319411123	0.134333711	0.320874455	0.320141514
99000	4.995635195	0.320417627	0.32008008	0.319435512	0.134304109	0.320882764	0.32014145
100000	5	0.320420992	0.320082612	0.319617371	0.134275236	0.32089108	0.320141387


==> 1_2_2_2_m.dat <==
p	VEM_quad	VEM_hex	Voronoi	Q1	Q2	Sol
1	0.749204192	0.747637907	0.744361199	0.394358064	0.75006951	0.749995525
3.593813664	0.481178209	0.480471901	0.479187609	0.479916317	0.481449551	0.481449542
12.91549665	0.371862639	0.371435702	0.370906583	0.369691346	0.371983442	0.371983404
46.41588834	0.333578735	0.33325103	0.332611812	0.327910351	0.333657131	0.333656958
166.8100537	0.325878354	0.32557952	0.325110423	0.3	0.325948345	0.325947578
599.4842503	0.323189374	0.322907853	0.322516002	0.27	0.323256581	0.32325354
2154.43469	0.320376531	0.320114477	0.319841112	0.22024044	0.32044309	0.320431409
7742.636827	0.320180765	0.319917442	0.319422558	0.168359574	0.320261872	0.320216106
27825.59402	0.320190689	0.319911829	0.319426061	0.142626148	0.320340141	0.320157596
100000	0.320420992	0.320082612	0.319617371	0.134275236	0.32089108	0.320141387


==> 1_3_1.dat <==
Theta	Theta_deg	VEM_tri	VEM_quad	VEM_hex	VEM_oct	Voronoi	Q1	Q2
0	0	2.344792415	4.752692034	4.652551104	4.971519977	5.054572413	2.356543531	3.865206848
0.017453293	1	2.380927317	4.610568697	4.514439736	4.820151426	4.886849699	2.392909457	3.987343254
0.034906585	2	2.414745013	4.479828196	4.389063832	4.674955638	4.811770833	2.426987158	1.722614549
0.052359878	3	2.446128615	4.357741038	4.272361721	4.537881972	4.528746116	2.458647193	3.759450696
0.06981317	4	2.474968895	4.240868874	4.160471523	4.408765005	4.453458001	2.487765295	4.108779846
0.087266463	5	2.501164764	4.127487469	4.052790621	4.285853781	4.308292765	2.514224709	3.741755387
0.104719755	6	2.524623713	4.017329229	3.947680492	4.167039565	4.215060003	2.537917738	3.758316152
0.122173048	7	2.54526219	3.909307438	3.84503344	4.050644601	4.125901104	2.558745621	3.64514886
0.13962634	8	2.563005845	3.802012308	3.743872226	3.935560425	3.960236743	2.576616912	3.545779144
0.157079633	9	2.577789575	3.695181563	3.642991188	3.821058116	3.861149542	2.591445548	3.452139371
0.174532925	10	2.589557254	3.588636543	3.540718088	3.706559127	3.744203155	2.603149685	3.361717643
0.191986218	11	2.598261088	3.481254357	3.434347671	3.59149736	3.658421433	2.611651339	3.27229309
0.20943951	12	2.603860503	3.372787278	3.32579435	3.475275146	3.524151738	2.616876096	3.1827855
0.226892803	13	2.606320427	3.263117318	3.218563082	3.357251475	3.373974297	2.618752072	3.09250309
0.244346095	14	2.60560869	3.151196415	3.108394637	3.236694357	3.263900988	2.617207331	3.000782934
0.261799388	15	2.601691714	3.036947371	2.993835803	3.112643327	3.123839427	2.612164329	2.9066314
0.27925268	16	2.594527292	2.919370286	2.876258232	2.983629122	3.053466654	2.60352783	2.808278138
0.296705973	17	2.584052485	2.797324394	2.752853822	2.846848676	2.935053437	2.5911591	2.703617546
0.314159265	18	2.570172662	2.669537484	2.619189316	2.697616	2.815444375	2.574844795	2.601903331
0.331612558	19	2.552987677	2.562392737	2.559013966	2.58132322	2.733906944	2.555059157	2.556008319
0.34906585	20	2.533432527	2.537371434	2.536501175	2.55781595	2.641699163	2.535171362	2.535997126
0.366519143	21	2.511295257	2.514590537	2.514157128	2.533987295	2.578127269	2.513097916	2.51389962
0.383972435	22	2.486388785	2.489501844	2.489252272	2.507680269	2.53971076	2.488294854	2.488923288
0.401425728	23	2.458734861	2.461690802	2.461663628	2.479004846	2.503907944	2.460755701	2.461663178
0.41887902	24	2.428398187	2.431386745	2.431437942	2.447938091	2.469415567	2.430538119	2.431472353
0.436332313	25	2.395460694	2.398540474	2.398621599	2.414427875	2.418793032	2.397720621	2.398678162
0.453785606	26	2.360015073	2.363162414	2.363304483	2.378509197	2.382721974	2.362393878	2.363382867
0.471238898	27	2.322162371	2.325417716	2.325576708	2.340262448	2.343405892	2.324657423	2.325679683
0.488692191	28	2.28201076	2.285366815	2.285548342	2.299786845	2.312770258	2.284618176	2.285673575
0.506145483	29	2.23967472	2.243136942	2.243334351	2.257189766	2.260915504	2.242389513	2.243476827
0.523598776	30	2.195274391	2.198831908	2.1990562	2.21258599	2.213808772	2.198090574	2.199207872
0.541052068	31	2.148935004	2.152606304	2.152837363	2.166097378	2.165956139	2.151845672	2.152990576
0.558505361	32	2.100786312	2.104461531	2.104810201	2.117852295	2.133139447	2.103783728	2.104953446
0.575958653	33	2.050962059	2.054813194	2.055121033	2.067984912	2.069854863	2.05403775	2.055229134
0.593411946	34	1.999599455	2.003491282	2.003965402	2.016634921	2.019066757	2.002744309	2.003953858
0.610865238	35	1.946838631	1.950818433	1.951750376	1.963947517	1.963660905	1.950043042	1.95126685
0.628318531	36	1.892822161	1.896848473	1.899298573	1.910073273	1.911439087	1.896076196	1.897309714
0.645771823	37	1.837694708	1.841753077	1.846309429	1.855167516	1.859823897	1.840988248	1.842225363
0.663225116	38	1.781602896	1.785702069	1.791797368	1.799389343	1.812364087	1.784925736	1.786153452
0.680678408	39	1.724695485	1.72882672	1.735987051	1.742909477	1.748571086	1.728037709	1.72902096
0.698131701	40	1.667125146	1.671275434	1.679322477	1.68596044	1.691108722	1.67047831	1.671803576
0.715584993	41	1.609058092	1.613256875	1.622079068	1.629016565	1.641402832	1.612420223	1.613730218
0.733038286	42	1.55076632	1.555522941	1.564853003	1.572764651	1.595823011	1.554183789	1.555585762
0.750491578	43	1.493203215	1.518441832	1.521805152	1.535916125	1.551474118	1.498132668	1.510008058
0.767944871	44	1.436495425	1.49772167	1.501781473	1.52040136	1.533084062	1.443001476	1.484346296
0.785398163	45	1.381100377	1.482089706	1.486801185	1.510557763	1.52006587	1.388092247	1.464719085
0.802851456	46	1.327984633	1.473360625	1.477699614	1.507063506	1.527851976	1.333393809	1.451008268
0.820304748	47	1.27854858	1.474651467	1.476279479	1.511898559	1.521749868	1.278903612	1.444173332
0.837758041	48	1.234409392	1.483464049	1.483932613	1.527895038	1.574204107	1.22469997	1.445770596
0.855211333	49	1.196265368	1.504031866	1.505320117	1.557251478	1.578975415	1.171069817	1.458310634
0.872664626	50	1.161671893	1.554334199	1.546903768	1.615839846	1.652721867	1.118486047	1.485612053
0.890117919	51	1.124071265	1.631907615	1.623295583	1.740023645	1.81716764	1.067501848	1.539942351
0.907571211	52	1.078185523	1.826496865	1.795184732	1.91251709	1.955132989	1.018704843	1.657756912
0.925024504	53	1.032976302	1.992771544	1.97509077	2.086805187	2.145347253	0.972471634	1.826178401
0.942477796	54	0.995496616	2.184195898	2.158244203	2.265939491	2.314808961	0.928790349	2.010558477
0.959931089	55	0.964241726	2.369525966	2.350238914	2.454166178	2.516664893	0.88747886	2.199571598
0.977384381	56	0.93623419	2.576542791	2.552772647	2.650345342	2.705844791	0.848425167	2.393818857
0.994837674	57	0.909143431	2.782313961	2.762030552	2.853925232	2.920803615	0.811624082	2.595307254
1.012290966	58	0.881513386	3.005249329	2.981330774	3.063880241	3.170243743	0.777135042	2.804831802
1.029744259	59	0.85258493	3.226731906	3.204983374	3.279545211	3.395271119	0.745055381	3.022142659
1.047197551	60	0.821559008	3.463033297	3.433954881	3.503580406	3.636409788	0.715512949	3.246443039
1.064650844	61	0.787194815	3.695093613	3.655825007	3.742143101	3.873367285	0.688664832	3.476689677
1.082104136	62	0.751064959	3.940611997	3.884691195	3.990939444	4.075147305	0.664697577	3.711740006
1.099557429	63	0.715653037	4.178455801	4.118461031	4.242560221	4.345562827	0.643829041	3.950411949
1.117010721	64	0.682007816	4.427825831	4.355166425	4.494080763	4.573289197	0.626312399	4.19150952
1.134464014	65	0.650642956	4.667237836	4.593212925	4.744104436	4.816577261	0.612442548	4.433846644
1.151917306	66	0.621924794	4.914499065	4.831259813	4.991537968	5.059697564	0.60256522	4.676258436
1.169370599	67	0.596166459	5.151757813	5.068033459	5.235373512	5.294912888	0.597089357	4.917631709
1.186823891	68	0.573664417	5.391352736	5.302367697	5.474668698	5.545072926	0.596503591	5.156872533
1.204277184	69	0.554723479	5.622859539	5.533208115	5.708552631	5.757233417	0.601398021	5.39303394
1.221730476	70	0.539680045	5.85051609	5.759656629	5.93623371	6.005407175	0.612493086	5.625192604
1.239183769	71	0.528927178	6.072553023	5.980760828	6.157001408	6.204140778	0.630677898	5.852682853
1.256637061	72	0.52294441	6.285491457	6.195566604	6.370224764	6.434175551	0.657061588	6.072494137
1.274090354	73	0.522335731	6.494434866	6.403600615	6.575350692	6.645039273	0.693042538	6.291477545
1.291543646	74	0.527880626	6.690929823	6.60428226	6.771899713	6.833516516	0.740402602	6.484832319
1.308996939	75	0.540605345	6.88371082	6.796687785	6.959463356	7.049454047	0.801436418	6.681211245
1.326450232	76	0.561885539	7.062572174	6.980897705	7.137699826	7.162187567	0.879130469	6.883845581
1.343903524	77	0.59359805	7.236901781	7.156107917	7.306331647	7.366626059	0.977412641	7.067519854
1.361356817	78	0.638351175	7.397353532	7.322151309	7.465143457	7.498837298	1.101501789	7.240292928
1.378810109	79	0.699842944	7.551475318	7.47898867	7.613975948	7.655802206	1.258397093	7.400941937
1.396263402	80	0.783433407	7.693437704	7.625924435	7.752722792	7.8118321	1.457556924	7.611022725
1.413716694	81	0.897083902	7.825757889	7.763692376	7.881325331	7.95561282	1.711816001	7.707995515
1.431169987	82	1.052940791	7.949561895	7.891061077	7.999765754	8.031363252	2.03854775	7.83960753
1.448623279	83	1.27007168	8.060081501	8.009540267	8.108074872	8.163479507	2.460914303	7.939846821
1.466076572	84	1.579263805	8.163201465	8.11736169	8.206333476	8.288940183	3.008556653	8.083319606
1.483529864	85	2.031339214	8.255957415	8.216867044	8.29466871	8.360776235	3.715830097	8.186442491
1.500983157	86	2.71025088	8.337339036	8.305672558	8.373254359	8.424727289	4.613037063	8.286374998
1.518436449	87	3.745635689	8.408993682	8.386983485	8.442250811	8.444600726	5.702158433	8.370955083
1.535889742	88	5.280748733	8.471201415	8.459323645	8.501763913	8.518938678	6.907471301	8.449391394
1.553343034	89	7.219189588	8.523014024	8.523235655	8.55235361	8.612685177	8.001859009	8.515563705
1.570796327	90	8.467636989	8.563429138	8.595943347	8.603723097	8.646503779	8.550499545	8.572532982
1.588249619	91	7.190393929	8.586934553	8.586300782	8.613610165	8.665278712	8.044452976	8.578109346
1.605702912	92	5.034512092	8.607465051	8.592206973	8.629305209	8.664759468	6.924468237	8.582760496
1.623156204	93	3.314700639	8.623743874	8.595692547	8.641901486	8.727564754	5.642964051	8.580973623
1.640609497	94	2.199412702	8.635973818	8.596908198	8.651245511	8.685922985	4.469834676	8.581917256
1.658062789	95	1.508230189	8.644382466	8.596176359	8.657445272	8.700838421	3.507035428	8.56879793
1.675516082	96	1.074210178	8.649208926	8.592554344	8.660596328	8.688422956	2.7585465	8.609882307
1.692969374	97	0.793332117	8.650866978	8.586510922	8.660809714	8.661679447	2.189893917	8.542649422
1.710422667	98	0.605664503	8.649287108	8.578396342	8.658231635	8.720664122	1.760297018	8.514457717
1.727875959	99	0.476639467	8.644982012	8.567340179	8.6530282	8.704875512	1.434622481	8.50458225
1.745329252	100	0.385801494	8.63787671	8.554818103	8.645390059	8.714630409	1.185788351	8.475175313
1.762782545	101	0.320649361	8.628444336	8.539744391	8.635511348	8.709040046	0.993841216	8.462648753
1.780235837	102	0.273290821	8.616723487	8.522824087	8.623592695	8.671918094	0.84431904	8.423496448
1.79768913	103	0.238589512	8.602936734	8.504519069	8.60983378	8.623662171	0.726764362	8.386314153
1.815142422	104	0.213109052	8.587427284	8.484150633	8.594434742	8.646996717	0.633578924	8.304297503
1.832595715	105	0.194492906	8.570212352	8.462581657	8.577587959	8.634621971	0.559195286	8.342316625
1.850049007	106	0.181089274	8.551535086	8.439967143	8.559481037	8.60319339	0.499492697	8.303673488
1.8675023	107	0.17171782	8.531692265	8.415877185	8.540297794	8.54289705	0.451388476	8.323089392
1.884955592	108	0.165520804	8.510751662	8.391048844	8.520211147	8.55106091	0.412551871	8.270187731
1.902408885	109	0.161865835	8.488845294	8.36566272	8.499388487	8.516147346	0.381202538	8.173709326
1.919862177	110	0.160280943	8.466242813	8.339338274	8.477992084	8.523265133	0.355967425	8.121881433
1.93731547	111	0.160410364	8.443119078	8.312632478	8.456172704	8.482196798	0.335778163	8.088263953
1.954768762	112	0.161983883	8.419545456	8.285872891	8.434079128	8.497221898	0.31979675	8.051472673
1.972222055	113	0.164795216	8.395651139	8.258686081	8.411849933	8.456817034	0.307361166	8.015210285
1.989675347	114	0.168686546	8.371642746	8.231381885	8.389618106	8.431114879	0.297945175	7.980403183
2.00712864	115	0.173537292	8.347689638	8.204455943	8.367512445	8.382943428	0.291128327	7.954474031
2.024581932	116	0.179255865	8.323878984	8.177627894	8.345653556	8.346666023	0.286573343	8.451430317
2.042035225	117	0.185773539	8.300292831	8.150900359	8.32415562	8.380467678	0.284008946	7.910321982
2.059488517	118	0.193039853	8.277058857	8.124844873	8.30312846	8.314916324	0.283216689	7.601901218
2.07694181	119	0.201019136	8.254337317	8.099411768	8.282676647	8.291248737	0.284020785	7.857579636
2.094395102	120	0.209687847	8.232254363	8.074336467	8.26289457	8.283672797	0.286280198	7.855593508
2.111848395	121	0.219032537	8.210883475	8.050066606	8.243875353	8.311802263	0.289882447	7.48762473
2.129301687	122	0.229048268	8.190284046	8.026868348	8.225699676	8.262957853	0.29473871	7.523984659
2.14675498	123	0.239737384	8.170530125	8.004371394	8.208442633	8.245104808	0.300779948	7.506859289
2.164208272	124	0.251108533	8.151722534	7.982707242	8.192170458	8.25010652	0.307953796	7.479497056
2.181661565	125	0.263175892	8.133960646	7.962380833	8.176935256	8.210108559	0.316222059	7.448880149
2.199114858	126	0.275958536	8.117299761	7.94314341	8.162781595	8.198769044	0.325558669	7.417862622
2.21656815	127	0.2894799	8.101757343	7.924750165	8.149736871	8.19501346	0.335948002	7.385419235
2.234021443	128	0.303767325	8.087331774	7.907712914	8.137814447	8.149012855	0.347383472	7.363425235
2.251474735	129	0.318851627	8.074016738	7.892071951	8.127009451	8.115743856	0.359866327	7.338752056
2.268928028	130	0.334766718	8.061820422	7.877293241	8.11729808	8.166752799	0.37340461	7.284709322
2.28638132	131	0.351549186	8.05074673	7.863658338	8.108634722	8.12195431	0.388012213	7.312067303
2.303834613	132	0.369237912	8.040752699	7.851520196	8.100950995	8.137624753	0.403708037	7.271336017
2.321287905	133	0.38787364	8.031747923	7.840237908	8.094153648	8.141083048	0.420515169	7.189512673
2.338741198	134	0.407498518	8.023607187	7.829729838	8.088120605	8.090730341	0.438460127	7.506608465
2.35619449	135	0.42815561	8.01617472	7.820519352	8.082705771	8.14441682	0.45757209	7.118283408
2.373647783	136	0.449888379	8.009291973	7.811918682	8.0777305	8.139426935	0.477882151	7.128871411
2.391101075	137	0.472740129	8.002811083	7.803475471	8.072989461	8.134611638	0.499422562	7.164247066
2.408554368	138	0.496753395	7.99655428	7.795943123	8.068245519	8.136499939	0.52222598	7.12916242
2.42600766	139	0.521969352	7.990287656	7.788767638	8.063235005	8.120365729	0.546324698	6.997024156
2.443460953	140	0.548427162	7.983736248	7.781211718	8.057666245	8.183830029	0.571749898	6.80038829
2.460914245	141	0.576163323	7.976590487	7.773892968	8.051220811	8.109044339	0.598530886	6.626487079
2.478367538	142	0.605211023	7.968511976	7.765708321	8.043557284	8.120500166	0.62669435	6.935402515
2.49582083	143	0.635599473	7.959179968	7.755964283	8.034314898	8.136494311	0.656263633	6.847092473
2.513274123	144	0.667353308	7.948303549	7.746215933	8.023117228	8.104123882	0.687258041	6.799519086
2.530727415	145	0.700491956	7.935569018	7.73527676	8.009581289	8.111153437	0.719692159	6.75415412
2.548180708	146	0.735029059	7.920616825	7.722547492	7.993324418	8.105877869	0.753575253	6.708442713
2.565634	147	0.770971967	7.903072942	7.708240707	7.973983782	8.107497495	0.788910674	6.661760624
2.583087293	148	0.808321233	7.882549374	7.690142084	7.951243045	8.087689723	0.825695327	6.61335234
2.600540585	149	0.847070185	7.858650287	7.670650217	7.924875587	8.150352506	0.863919223	6.562752485
2.617993878	150	0.887204534	7.831038003	7.648984918	7.894827197	8.042969048	0.903565054	6.509549135
2.635447171	151	0.928702087	7.799451299	7.623867751	7.861314751	8.021352516	0.944607862	6.453240737
2.652900463	152	0.971532441	7.763625504	7.596748608	7.824891615	8.035166577	0.987014725	6.393200751
2.670353756	153	1.015656835	7.723263606	7.565069386	7.786259865	8.030874591	1.03074457	6.327842178
2.687807048	154	1.061027961	7.678084199	7.532242892	7.745706591	7.902542862	1.075748004	6.230966256
2.705260341	155	1.107589922	7.62781756	7.495002206	7.702662592	7.905464012	1.121967215	6.205041605
2.722713633	156	1.155278204	7.572208481	7.453404655	7.656050385	7.820854495	1.169335943	7.324801218
2.740166926	157	1.204019723	7.51111281	7.386784254	7.604888564	7.817985355	1.217779529	6.20233845
2.757620218	158	1.253732916	7.444501885	7.315188611	7.548511518	7.722905956	1.267214989	5.99585777
2.775073511	159	1.304327926	7.372326438	7.252935239	7.486524558	7.650635309	1.317551175	5.994430685
2.792526803	160	1.355706815	7.294495855	7.162307666	7.418712147	7.573617459	1.368689005	5.893854222
2.809980096	161	1.407763843	7.2109533	7.086828505	7.3449667	7.500561701	1.420521721	5.702360768
2.827433388	162	1.460385792	7.121650707	6.993562628	7.265248123	7.367068832	1.472935235	5.629301855
2.844886681	163	1.513452415	7.026597254	6.899402276	7.179562981	7.157762067	1.525808527	5.587157387
2.862339973	164	1.56683683	6.925991086	6.799828926	7.087957299	7.206045116	1.579014102	5.44732248
2.879793266	165	1.620406053	6.820085234	6.692250322	6.990512211	7.01493763	1.632418498	5.574111282
2.897246558	166	1.674021575	6.70900284	6.582109205	6.887341927	7.090626496	1.685882868	5.642166235
2.914699851	167	1.727539952	6.592843657	6.466972161	6.77859141	6.907731409	1.739263617	5.193363019
2.932153143	168	1.780813493	6.471728229	6.340517077	6.664434026	6.809201023	1.792413099	5.292162196
2.949606436	169	1.833690948	6.345819439	6.225725916	6.545069437	6.647093087	1.845180378	5.071959666
2.967059728	170	1.886018289	6.215539268	6.084634272	6.42072019	6.499296946	1.897412043	4.934147091
2.984513021	171	1.937639478	6.081361878	5.959206978	6.291629786	6.360023765	1.948953105	4.814076678
3.001966313	172	1.988397292	5.943480094	5.82165781	6.158062955	6.278329274	1.999647918	4.71623677
3.019419606	173	2.038134172	5.802040356	5.673030416	6.020309259	6.210354801	2.049341149	4.63718279
3.036872898	174	2.08669307	5.657242152	5.538074753	5.878688228	5.998514481	2.097878733	4.571146506
3.054326191	175	2.133918312	5.509561953	5.394217824	5.733545429	5.840235011	2.145108759	4.535691906
3.071779484	176	2.179656451	5.359883226	5.238485941	5.585237235	5.660573151	2.190882183	5.300521667
3.089232776	177	2.223757091	5.20863317	5.087573989	5.434137442	5.542109003	2.235053268	4.161922612
3.106686069	178	2.266073694	5.056089825	4.944280589	5.280745314	5.410330435	2.277479647	4.179006731
3.124139361	179	2.306464335	4.903173874	4.798904408	5.125965224	5.209428057	2.318022006	4.383228505
3.141592654	180	2.344792415	4.752692034	4.652551099	4.971519985	5.052251396	2.356543531	3.865206843


==> 1_3_2.dat <==
Theta_deg	VEM_quad	VEM_hex	Voronoi	Q1	Q2	Analytical
0	1.02E-05	1.12E-05	6.32E-05	1.00E-05	1.00E-05	1.00E-05
1	0.000924714	0.000921937	0.000955799	0.000898975	0.000924397	0.00092351
2	0.003664401	0.003656647	0.003687761	0.003478315	0.00366572	0.003660423
3	0.008218377	0.008204822	0.008233678	0.007601557	0.008223181	0.008209908
4	0.014568831	0.014548199	0.014585186	0.013100756	0.014579006	0.014553969
5	0.022690945	0.022661934	0.022705434	0.01978556	0.022708456	0.022667528
6	0.032552932	0.032516912	0.032553951	0.027444615	0.03257989	0.032518536
7	0.044116237	0.044073734	0.044106983	0.03584949	0.044154848	0.044068126
8	0.057335522	0.057284882	0.057377075	0.044751279	0.057388148	0.057270788
9	0.072158764	0.072097837	0.072152421	0.053843211	0.072227931	0.072074578
10	0.088527197	0.088452299	0.088455717	0.062805497	0.088615602	0.088421356
11	0.106374708	0.106281827	0.106285906	0.071504497	0.106485207	0.106247053
12	0.125628898	0.125518133	0.125524887	0.079919072	0.1257628	0.125481962
13	0.146218596	0.146087294	0.146047565	0.087991889	0.14637681	0.146051059
14	0.168062752	0.167908282	0.167764241	0.095698279	0.168249774	0.167874347
15	0.191075484	0.190895696	0.190836457	0.103043589	0.191296641	0.190867216
16	0.215168396	0.214960095	0.214821439	0.110029224	0.215428104	0.214940832
17	0.240247039	0.240008278	0.239740842	0.116650679	0.240551139	0.240002545
18	0.266215977	0.265943982	0.26556872	0.122902267	0.266569352	0.265956302
19	0.292974125	0.29266864	0.292157869	0.128778711	0.293383306	0.292703091
20	0.320420991	0.320082612	0.319619904	0.134275236	0.32089108	0.320141387
21	0.348450887	0.348088162	0.347466727	0.139387555	0.348988627	0.348167609
22	0.376959264	0.376582746	0.375624038	0.144111974	0.377570259	0.376676593
23	0.405839347	0.405391012	0.404605512	0.148445526	0.40652926	0.405562063
24	0.434982704	0.434442035	0.433116977	0.1523861	0.435758136	0.434717109
25	0.464283644	0.46365346	0.462319572	0.155932533	0.465149296	0.464034667
26	0.493634567	0.492914105	0.491343763	0.159084691	0.494595337	0.493408
27	0.522928215	0.52211612	0.520776696	0.16184353	0.52399005	0.52273117
28	0.552062165	0.551154179	0.549063312	0.164211129	0.553227987	0.551899512
29	0.58093307	0.579925474	0.577923387	0.166190721	0.582206168	0.580810098
30	0.609438171	0.608329679	0.60603996	0.167786705	0.610823051	0.609362187
31	0.637481293	0.636269386	0.634120924	0.169004636	0.63898076	0.637457671
32	0.664968983	0.66365045	0.66124417	0.16985122	0.666583017	0.6650015
33	0.691808694	0.690382096	0.68786637	0.170334276	0.69353963	0.691902095
34	0.717911948	0.716378101	0.71252539	0.17046272	0.719761903	0.718071743
35	0.743196986	0.741556036	0.738678989	0.170246495	0.745166757	0.743426973
36	0.767588779	0.765838778	0.762576587	0.169696543	0.76967616	0.767888904
37	0.791011362	0.789153354	0.78585196	0.168824735	0.793216261	0.79138358
38	0.813395741	0.81143234	0.808188607	0.167643803	0.815718641	0.813842271
39	0.834680807	0.832614323	0.8283527	0.166167277	0.837120108	0.835201759
40	0.854812212	0.852643059	0.848317771	0.16440941	0.857366323	0.855404579
41	0.873736324	0.871467607	0.866055427	0.162385098	0.876402614	0.874399253
42	0.89140857	0.889046032	0.881444258	0.160109789	0.894187667	0.892140476
43	0.907790258	0.905339735	0.899251628	0.157599413	0.910684027	0.908589284
44	0.922851145	0.920316911	0.91586183	0.154870294	0.92585649	0.923713183
45	0.936561806	0.93395286	0.928591915	0.151939057	0.939682226	0.937486249
46	0.94891207	0.946228314	0.940550895	0.148822552	0.952143803	0.949889201
47	0.959883106	0.957133587	0.951417947	0.145537766	0.963226946	0.960909429
48	0.969469559	0.966661819	0.959659117	0.142101733	0.972929066	0.970541004
49	0.977673642	0.974814463	0.968024583	0.138531478	0.98124819	0.978784645
50	0.984504216	0.98159898	0.975873266	0.134843907	0.988190485	0.985647658
51	0.989973563	0.987029332	0.97997375	0.13105577	0.993770708	0.991143843
52	0.994109797	0.991127954	0.985383127	0.127183579	0.998013937	0.995293369
53	0.996920686	0.99391622	0.987486323	0.123243552	1.000936864	0.998122621
54	0.998448169	0.995429201	0.989393152	0.119251554	1.002582501	0.99966401
55	0.998730346	0.99570383	0.989407793	0.115223079	1.002969029	0.999955761
56	0.997813451	0.994783919	0.98817372	0.111173188	1.002158921	0.999041672
57	0.995736733	0.992718995	0.986850557	0.107116511	1.000191035	0.996970846
58	0.992564452	0.989560021	0.983920832	0.103067229	0.99710311	0.993797394
59	0.988350369	0.985367574	0.980484541	0.099039082	0.992990929	0.989580121
60	0.983159896	0.980202901	0.971176451	0.095045397	0.987875343	0.984382186
61	0.97705823	0.974132165	0.968243714	0.091099123	0.981837651	0.978270742
62	0.970116552	0.967224127	0.961446679	0.087212928	0.97493878	0.971316556
63	0.962405796	0.959554341	0.954057276	0.083399264	0.967273444	0.963593619
64	0.954002753	0.951198363	0.945963995	0.079670526	0.958878825	0.955178731
65	0.944988664	0.94223333	0.937294581	0.076039242	0.949860183	0.946151084
66	0.935446022	0.932740951	0.925985498	0.072518301	0.94029324	0.936591827
67	0.92545377	0.922802569	0.91801841	0.069121288	0.930251987	0.926583625
68	0.915093795	0.912500015	0.907422955	0.06586291	0.919836561	0.916210215
69	0.904454785	0.901920369	0.896872053	0.062759584	0.909100757	0.905555952
70	0.89362176	0.891144971	0.886058684	0.059830183	0.898155973	0.894705359
71	0.882676709	0.880257491	0.875616091	0.057097111	0.887076714	0.883742675
72	0.871702917	0.869341273	0.864028683	0.054587729	0.875922722	0.872751406
73	0.860780529	0.858477404	0.853564584	0.052336392	0.864834685	0.861813884
74	0.849991403	0.847749361	0.84323432	0.050387348	0.853847289	0.851010824
75	0.839420472	0.837230815	0.832813814	0.048798921	0.843062442	0.840420907
76	0.829137255	0.827000904	0.823105445	0.047649781	0.832553917	0.830120357
77	0.819213872	0.817130424	0.811803875	0.047048455	0.822394503	0.820182544
78	0.809725517	0.807691115	0.802640757	0.047148226	0.812664221	0.810677594
79	0.800736536	0.798746576	0.794825353	0.048171119	0.803421127	0.801672029
80	0.792307351	0.790361386	0.785645943	0.050447878	0.794743376	0.793228407
81	0.784497792	0.782590688	0.779083347	0.054487054	0.786694087	0.785405005
82	0.777362343	0.77549036	0.771205075	0.061099233	0.779322002	0.778255508
83	0.770951604	0.769107106	0.764951942	0.071630818	0.772676792	0.77182873
84	0.765302034	0.763485036	0.759359243	0.088425128	0.766822216	0.76616836
85	0.760455472	0.758660298	0.754676577	0.115772464	0.761801929	0.761312732
86	0.756447947	0.754667488	0.750257318	0.161913804	0.757628615	0.757294629
87	0.753302131	0.751531445	0.74776961	0.242986492	0.75432466	0.754141108
88	0.751040038	0.749273564	0.744918647	0.38696851	0.751945676	0.75187336
89	0.749677072	0.74790959	0.744081409	0.60618485	0.750507452	0.750506603
90	0.749220017	0.747447437	0.743933827	0.748168365	0.750069144	0.750049998
91	0.749674624	0.747891044	0.744217806	0.605935959	0.75051302	0.750506603
92	0.751038463	0.749237432	0.745412984	0.386177729	0.751945232	0.75187336
93	0.753300269	0.751476011	0.747875218	0.241583447	0.754318575	0.754141108
94	0.75644438	0.754594676	0.751286427	0.159894912	0.757602444	0.757294629
95	0.760453463	0.758570885	0.754654073	0.113145358	0.761785207	0.761312732
96	0.765297382	0.76337852	0.758394105	0.085196928	0.766819826	0.76616836
97	0.77094532	0.768984583	0.762629883	0.067806515	0.772671121	0.77182873
98	0.777360094	0.775351496	0.771687934	0.056682221	0.779307699	0.778255508
99	0.78449302	0.782436727	0.77699088	0.049479471	0.786685525	0.785405005
100	0.792301938	0.790192431	0.786529402	0.044851166	0.794746121	0.793228407
101	0.800730417	0.798563397	0.794022487	0.041986346	0.803409608	0.801672029
102	0.809719107	0.807494001	0.802895525	0.040376394	0.812659667	0.810677594
103	0.819207735	0.816920011	0.811788217	0.039690679	0.822384842	0.820182544
104	0.82913057	0.826777138	0.82082289	0.039707526	0.832539339	0.830120357
105	0.839414289	0.836995124	0.831277252	0.040274156	0.843066512	0.840420907
106	0.849986234	0.84750116	0.843307241	0.041282677	0.853838773	0.851010824
107	0.860773419	0.858219304	0.853330131	0.042655189	0.864819473	0.861813884
108	0.8716945	0.869072205	0.863184617	0.044334259	0.875915895	0.872751406
109	0.882668503	0.87997872	0.875059218	0.046276632	0.887063008	0.883742675
110	0.893614274	0.89085723	0.886161421	0.048449034	0.898143596	0.894705359
111	0.904448151	0.901624707	0.895984498	0.05082527	0.909082369	0.905555952
112	0.915088189	0.912196214	0.906965788	0.053384163	0.919822167	0.916210215
113	0.92544497	0.922493188	0.917721922	0.056108125	0.930239302	0.926583625
114	0.935436972	0.932425939	0.927045233	0.058982082	0.940267781	0.936591827
115	0.94498103	0.941913964	0.936532397	0.061992692	0.949832019	0.946151084
116	0.953995022	0.950875428	0.945470325	0.065127757	0.958867163	0.955178731
117	0.962395989	0.959229195	0.951943964	0.068375793	0.967254275	0.963593619
118	0.970106581	0.966897784	0.961164758	0.071725674	0.974929963	0.971316556
119	0.977050575	0.973805331	0.968341917	0.075166405	0.981828198	0.978270742
120	0.983152307	0.97987726	0.973589095	0.078686897	0.987860428	0.984382186
121	0.988340765	0.985043957	0.978871859	0.082275828	0.992975078	0.989580121
122	0.992554136	0.989239911	0.9835788	0.085921551	0.997093123	0.993797394
123	0.995726134	0.99240316	0.985985639	0.089611989	1.000180805	0.996970846
124	0.997804851	0.994473727	0.98940785	0.093334595	1.002160659	0.999041672
125	0.998723292	0.99539957	0.989680975	0.09707631	1.002958815	0.999955761
126	0.998438101	0.995132129	0.989358743	0.100823561	1.002568499	0.99966401
127	0.996910292	0.993627604	0.987294831	0.104562239	1.000929006	0.998122621
128	0.99409891	0.990848464	0.985289354	0.108277743	0.998005434	0.995293369
129	0.989962922	0.986759528	0.981606431	0.111954985	0.99375845	0.991143843
130	0.984494755	0.981339681	0.975212934	0.115578426	0.988177209	0.985647658
131	0.97766234	0.974566683	0.969476109	0.119132141	0.981237976	0.978784645
132	0.969457893	0.966426236	0.960792733	0.122599848	0.972919178	0.970541004
133	0.959871459	0.956910237	0.951552665	0.125965001	0.963219082	0.960909429
134	0.948900924	0.946018612	0.940635648	0.129210818	0.952134363	0.949889201
135	0.936552171	0.933756939	0.928841883	0.1323204	0.939674007	0.937486249
136	0.922840179	0.920135322	0.914844106	0.135276776	0.925849896	0.923713183
137	0.907779648	0.905172194	0.900901138	0.138063001	0.91067614	0.908589284
138	0.891397168	0.888893562	0.883942654	0.140662239	0.894181125	0.892140476
139	0.87372534	0.87133001	0.866783491	0.143057837	0.876396706	0.874399253
140	0.854802185	0.852520345	0.847689571	0.145233436	0.857357418	0.855404579
141	0.834670671	0.832506373	0.82814308	0.14717304	0.837113831	0.835201759
142	0.813385353	0.811339229	0.807652582	0.148861111	0.815711617	0.813842271
143	0.791000931	0.789074599	0.785445456	0.150282669	0.793210955	0.79138358
144	0.767579203	0.765774188	0.763010675	0.151423343	0.76966945	0.767888904
145	0.743188009	0.741505039	0.738569986	0.152269481	0.745161364	0.743426973
146	0.717902735	0.71634003	0.713250736	0.15280822	0.719757108	0.718071743
147	0.691799433	0.690356362	0.687963963	0.153027555	0.693534835	0.691902095
148	0.664960619	0.663636239	0.661079637	0.152916409	0.666578181	0.6650015
149	0.637473754	0.636265773	0.633834275	0.152464691	0.638976063	0.637457671
150	0.609430559	0.608335626	0.606062185	0.15166336	0.61081881	0.609362187
151	0.580925672	0.579939784	0.57813544	0.150504452	0.582202383	0.580810098
152	0.552055856	0.551175493	0.54934344	0.14898114	0.553224444	0.551899512
153	0.522922341	0.522142792	0.520778788	0.147087741	0.523986896	0.52273117
154	0.493628731	0.492944097	0.491353636	0.144819747	0.494592549	0.493408
155	0.464278774	0.463683789	0.462434119	0.142173821	0.465146742	0.464034667
156	0.434978516	0.43446772	0.433372896	0.139147789	0.435755897	0.434717109
157	0.405835255	0.40540246	0.404380422	0.135740616	0.406527313	0.405562063
158	0.376956101	0.376591448	0.375664528	0.131952362	0.377568649	0.376676593
159	0.348448152	0.34813831	0.347440612	0.127784127	0.348987277	0.348167609
160	0.320418529	0.320157194	0.319623746	0.123237958	0.320890057	0.320141387
161	0.292972488	0.292755607	0.292272566	0.118316754	0.293382679	0.292703091
162	0.266214437	0.266037541	0.265629344	0.113024147	0.266569222	0.265956302
163	0.240246334	0.240105045	0.239634634	0.10736441	0.240551679	0.240002545
164	0.215167925	0.215057754	0.214772676	0.101342318	0.215429484	0.214940832
165	0.19107587	0.190992438	0.190810318	0.094962371	0.191299085	0.190867216
166	0.168063459	0.16800254	0.167867893	0.088226067	0.168253346	0.167874347
167	0.146220195	0.146177733	0.146034602	0.08112864	0.146380908	0.146051059
168	0.125631022	0.125603433	0.125470461	0.073672722	0.125765096	0.125481962
169	0.106375743	0.106360542	0.106272693	0.06592234	0.10648451	0.106247053
170	0.088527681	0.088524371	0.088501144	0.057995139	0.088615681	0.088421356
171	0.072159612	0.072164779	0.072135569	0.049916631	0.072229601	0.072074578
172	0.057336942	0.057347602	0.057343617	0.04172807	0.057391437	0.057270788
173	0.044118184	0.044132507	0.04413366	0.033649527	0.044159537	0.044068126
174	0.032555254	0.032571863	0.032550503	0.0259416	0.03258566	0.032518536
175	0.022693424	0.022709357	0.022673098	0.018839207	0.022714944	0.022667528
176	0.014571294	0.014583539	0.014608976	0.012569709	0.014585817	0.014553969
177	0.00822061	0.008229303	0.008236695	0.007352768	0.00822988	0.008209908
178	0.003666189	0.003671745	0.003696769	0.003394741	0.003671787	0.003660423
179	0.000925798	0.000928667	0.000965848	0.0008869	0.000929119	0.00092351
180	1.02E-05	1.12E-05	5.31E-05	1.00E-05	1.26E-05	1.00E-05


==> Beam2sinxNIC.dat <==
p	log_p	Quad	Hex	Voronoi	Q1	Q2
1	0	4.494995988	4.485675733	4.469722772	1.127688457	4.500089784
1.01	0.004321374	4.502822903	4.49352252	4.475674587	4.365890454	4.508105346
1.02	0.008600172	4.510397299	4.501115652	4.484090586	4.436983523	4.515897021
1.03	0.012837225	4.517728877	4.508464444	4.490796391	4.46603771	4.523443228
1.04	0.017033339	4.524827168	4.515578414	4.496974981	4.48409511	4.530753873
1.05	0.021189299	4.531701227	4.522466677	4.502623996	4.497568526	4.537837828
1.06	0.025305865	4.538359685	4.529137903	4.512279604	4.5086295	4.544703934
1.07	0.029383778	4.544810772	4.535600364	4.51457829	4.518220306	4.551360379
1.08	0.033423755	4.55106233	4.541861947	4.525147962	4.526818274	4.557815102
1.09	0.037426498	4.557121843	4.547930177	4.530362295	4.534692689	4.564075552
1.1	0.041392685	4.562996449	4.553812233	4.53332235	4.542008257	4.570148957
1.11	0.045322979	4.568692967	4.559514972	4.538575258	4.548872309	4.576042074
1.12	0.049218023	4.574217909	4.565044946	4.544399692	4.555358544	4.581761538
1.13	0.053078443	4.579577494	4.570408415	4.552329845	4.561519792	4.587313527
1.14	0.056904851	4.58477767	4.575611363	4.555890329	4.567395357	4.592704055
1.15	0.06069784	4.589824125	4.580659513	4.561892224	4.573015438	4.597938756
1.2	0.079181246	4.612933043	4.603761989	4.58099353	4.597982831	4.621959143
1.3	0.113943352	4.650282946	4.641036832	4.618257281	4.636582122	4.660991419
1.4	0.146128036	4.678622981	4.669240413	4.64970844	4.664798928	4.690845268
1.5	0.176091259	4.700366319	4.690805745	4.662280327	4.685769944	4.713954755
1.6	0.204119983	4.717186582	4.707420929	4.680930742	4.701432564	4.73201194
1.7	0.230448921	4.730272237	4.720284925	4.700530215	4.713102135	4.746221357
1.8	0.255272505	4.740484668	4.730266688	4.704671287	4.72171225	4.757458162
1.9	0.278753601	4.748459451	4.738007238	4.707581784	4.72794435	4.766369808
2	0.301029996	4.754672981	4.743986858	4.716066282	4.73230618	4.773442802
3	0.477121255	4.770948472	4.758267467	4.717346759	4.727182794	4.795498539
4	0.602059991	4.761836415	4.747893643	4.694870673	4.695036551	4.789431451
5	0.698970004	4.749501892	4.734817779	4.681991034	4.659609394	4.778896388
6	0.77815125	4.737839449	4.722745743	4.670185933	4.62518624	4.768359202
7	0.84509804	4.727534177	4.712245276	4.667794487	4.592570139	4.758771751
8	0.903089987	4.718562964	4.703220892	4.665240817	4.561770333	4.750253044
9	0.954242509	4.710751334	4.695452132	4.63586635	4.532613083	4.742711671
10	1	4.70391401	4.688723537	4.627187352	4.504901279	4.73601435
20	1.301029996	4.66467379	4.651666799	4.606278811	4.278987801	4.695306448
30	1.477121255	4.647093418	4.636213427	4.606626995	4.105105679	4.67496311
40	1.602059991	4.63692857	4.627728467	4.603368015	3.960062664	4.662031109
50	1.698970004	4.630235844	4.622359366	4.582905614	3.834652721	4.652770512
60	1.77815125	4.625467165	4.618653674	4.570216826	3.723907382	4.64565696
70	1.84509804	4.621883426	4.61594108	4.588023136	3.624702921	4.639934635
80	1.903089987	4.619084485	4.613869097	4.576091794	3.534892908	4.635178788
90	1.954242509	4.616833795	4.612234537	4.563469133	3.45291465	4.631128967
100	2	4.614982076	4.610911977	4.576227514	3.377583397	4.627614875
1000	3	4.59752408	4.599670407	4.550688122	1.72570935	4.565494933
2000	3.301029996	4.596342711	4.599016007	4.53471394	1.390323641	4.547274402
3000	3.477121255	4.595938856	4.598797132	4.560234194	1.236058207	4.535746331
4000	3.602059991	4.595734661	4.598687529	4.555136854	1.141827542	4.527090938
5000	3.698970004	4.59561131	4.59862147	4.559708547	1.075954174	4.5200854
6000	3.77815125	4.595528864	4.598577844	4.560514566	1.026118858	4.514188945
7000	3.84509804	4.595469562	4.59854646	4.567484185	0.986418585	4.509069368
8000	3.903089987	4.595425368	4.598522972	4.560794137	0.953624855	4.504535057
9000	3.954242509	4.595391628	4.598504688	4.576057498	0.925803401	4.500501445
10000	4	4.595364982	4.598490353	4.56571838	0.901712437	4.49684232
11000	4.041392685	4.59534049	4.598478327	4.533243938	0.880513375	4.49350851
12000	4.079181246	4.59532037	4.598468288	4.544364157	0.86161566	4.490417664
13000	4.113943352	4.595303819	4.598459746	4.560038793	0.84458843	4.487590832
14000	4.146128036	4.595291033	4.598452613	4.57487688	0.829109497	4.484938699
15000	4.176091259	4.595279533	4.598446731	4.559502524	0.814931301	4.482483603
16000	4.204119983	4.595268921	4.598440732	4.550154826	0.80186008	4.480180335
17000	4.230448921	4.595259809	4.598436157	4.556089609	0.789742068	4.478010359
18000	4.255272505	4.595252239	4.598432473	4.559187321	0.778452543	4.475939039
19000	4.278753601	4.595244693	4.598428218	4.546809839	0.767889913	4.474011315
20000	4.301029996	4.595238036	4.59842493	4.55208519	0.757969072	4.472163931
21000	4.322219295	4.595232008	4.598422174	4.550073804	0.748619623	4.470412454
22000	4.342422681	4.595226368	4.5984186	4.552981076	0.739780847	4.468751815
23000	4.361727836	4.59522105	4.598416133	4.569940194	0.73140299	4.467164281
24000	4.380211242	4.595216634	4.598413638	4.570893211	0.723441279	4.465629732
25000	4.397940009	4.595212442	4.59841091	4.557683223	0.715858128	4.464217034
26000	4.414973348	4.595209027	4.598407906	4.565236907	0.70862035	4.462806948
27000	4.431363764	4.595205378	4.598406557	4.570325615	0.701698896	4.461452528
28000	4.447158031	4.59520114	4.598404998	4.569860436	0.695068725	4.460184156
29000	4.462397998	4.595198882	4.598402656	4.552810332	0.68870672	4.45895792
30000	4.477121255	4.595195984	4.598402097	4.558763187	0.682593964	4.457754239
31000	4.491361694	4.595193231	4.598400092	4.550485876	0.676711194	4.456615452
32000	4.505149978	4.59519075	4.598398733	4.552728176	0.671042489	4.455511564
33000	4.51851394	4.595188877	4.598397791	4.563873177	0.665574011	4.454462991
34000	4.531478917	4.595186194	4.598396805	4.563241364	0.660292324	4.453411376
35000	4.544068044	4.595184538	4.598395833	4.551228356	0.655185892	4.45245371
36000	4.556302501	4.595181685	4.598395166	4.548835602	0.650243751	4.451400576
37000	4.568201724	4.595179809	4.598393694	4.551409959	0.645456393	4.450533608
38000	4.579783597	4.595178672	4.598392664	4.556382012	0.640814613	4.449608086
39000	4.591064607	4.595176166	4.5983919	4.558733185	0.636310414	4.448698673
40000	4.602059991	4.595174841	4.598391923	4.560513736	0.631935493	4.447859063
41000	4.612783857	4.59517406	4.598390687	4.552268543	0.627683847	4.447008942
42000	4.62324929	4.595172215	4.598390504	4.563726011	0.623549117	4.446236632
43000	4.633468456	4.595169958	4.598390161	4.581694746	0.61952464	4.445416742
44000	4.643452676	4.59516871	4.598390456	4.566422642	0.615605548	4.444642974
45000	4.653212514	4.595168451	4.598389977	4.550499627	0.611786522	4.443888311
46000	4.662757832	4.595166731	4.598389641	4.569388584	0.608063054	4.443186006
47000	4.672097858	4.595165664	4.598389177	4.55247884	0.604430232	4.442486489
48000	4.681241237	4.59516459	4.598387741	4.571859959	0.600884154	4.441761273
49000	4.69019608	4.595161612	4.598389188	4.555028375	0.59742117	4.441114612
50000	4.698970004	4.59516246	4.598387906	4.563320076	0.594037473	4.440365193
51000	4.707570176	4.595160498	4.598388599	4.576212531	0.590730321	4.439768752
52000	4.716003344	4.595160248	4.598387925	4.558510558	0.587495269	4.439116613
53000	4.72427587	4.595158736	4.59838838	4.561653144	0.584330855	4.438505455
54000	4.73239376	4.595158121	4.598387717	4.563399248	0.581233174	4.437888529
55000	4.740362689	4.595157651	4.598388253	4.562089432	0.578200148	4.43729997
56000	4.748188027	4.595157598	4.598387693	4.566494511	0.575229199	4.436707279
57000	4.755874856	4.595157251	4.59838747	4.559679053	0.572317945	4.436160945
58000	4.763427994	4.59515544	4.598386415	4.564627451	0.569464137	4.435541756
59000	4.770852012	4.595154421	4.598386676	4.563714163	0.566665843	4.434957461
60000	4.77815125	4.595153655	4.598385036	4.562983971	0.56392069	4.434440873
61000	4.785329835	4.59515189	4.598384985	4.565163368	0.561227277	4.433917141
62000	4.792391689	4.595152616	4.598385578	4.57099053	0.558583538	4.433499353
63000	4.799340549	4.595151057	4.598385362	4.55743837	0.555988128	4.432919556
64000	4.806179974	4.595150965	4.598385722	4.553845748	0.553438658	4.432436183
65000	4.812913357	4.595150536	4.598385144	4.558335752	0.550933986	4.431882541
66000	4.819543936	4.595151068	4.598384588	4.541816187	0.548473555	4.431408874
67000	4.826074803	4.595150213	4.598385159	4.5514987	0.546054531	4.430944394
68000	4.832508913	4.595147387	4.598384291	4.566361392	0.543677106	4.430522332
69000	4.838849091	4.595147743	4.598384564	4.570882667	0.541338868	4.430924625
70000	4.84509804	4.595148499	4.598384155	4.547209161	0.539038411	4.429565386
71000	4.851258349	4.595148416	4.598385593	4.563193482	0.536775727	4.429050266
72000	4.857332496	4.595146116	4.59838337	4.563527577	0.534548616	4.428638573
73000	4.86332286	4.595147778	4.598383207	4.557991509	0.532356729	4.428314218
74000	4.86923172	4.595146322	4.598382486	4.563274524	0.530198708	4.427742039
75000	4.875061263	4.595144918	4.59838126	4.556318366	0.528073923	4.427430432
76000	4.880813592	4.595145132	4.598380143	4.570425578	0.525981318	4.426988896
77000	4.886490725	4.595144108	4.598381791	4.557501739	0.523919699	4.426683186
78000	4.892094603	4.595143173	4.598380838	4.566142569	0.521888148	4.426108071
79000	4.897627091	4.59514339	4.598381226	4.562583037	0.519886829	4.425812415
80000	4.903089987	4.595142861	4.598380438	4.564685697	0.517914147	4.425338698
81000	4.908485019	4.595143418	4.598378015	4.554570278	0.515969488	4.425038867
82000	4.913813852	4.595141505	4.598379284	4.556804737	0.514051996	4.424631601
83000	4.919078092	4.595141918	4.598378914	4.555743305	0.512160836	4.424363737
84000	4.924279286	4.595143869	4.598377863	4.549951597	0.510296128	4.423877653
85000	4.929418926	4.595140925	4.598377535	4.559955197	0.508456305	4.423653747
86000	4.934498451	4.595140973	4.598376159	4.564918609	0.506640792	4.423363546
87000	4.939519253	4.595141924	4.598374147	4.562235539	0.504849457	4.422809845
88000	4.944482672	4.595140575	4.598373838	4.558383031	0.503082004	4.42253662
89000	4.949390007	4.595139044	4.59837178	4.557421797	0.501336963	4.422253472
90000	4.954242509	4.595139636	4.598372832	4.568245404	0.499615275	4.421818086
91000	4.959041392	4.595139405	4.598373405	4.553656351	0.497914175	4.421469769
92000	4.963787827	4.595140217	4.59837306	4.573908614	0.496235041	4.421168733
93000	4.968482949	4.595140707	4.598373417	4.563670886	0.494577021	4.420809549
94000	4.973127854	4.595139582	4.598372705	4.565449483	0.492939119	4.420511539
95000	4.977723605	4.595138991	4.598373011	4.570361913	0.491320948	4.420234572
96000	4.982271233	4.595137104	4.598372055	4.560849805	0.489722467	4.419817794
97000	4.986771734	4.595137672	4.598371234	4.562585846	0.488143059	4.419424592
98000	4.991226076	4.595137442	4.598370587	4.569803885	0.486582813	4.419390229
99000	4.995635195	4.595136718	4.598370494	4.544880849	0.485040286	4.418874697
100000	5	4.595136904	4.598369944	4.571860612	0.483515838	4.418537474


==> Beam2sinxNIC_m.dat <==
p	VEM_quad	VEM_hex	Voronoi	Q1	Q2
1	4.494995988	4.485675733	4.469722772	1.127688457	4.500089784
3.593813664	4.765537608	4.752107349	4.704000152	4.708093916	4.791895819
12.91549665	4.692473537	4.677919657	4.621091474	4.43903628	4.724145975
46.41588834	4.632634592	4.624283712	4.590239567	3.879601045	4.656089613
166.8100537	4.61368611	4.610077477	4.574331638	3.02	4.623003501
599.4842503	4.605293194	4.604673102	4.562053598	2.1	4.593139394
2154.43469	4.596280342	4.598982205	4.538655153	1.366499707	4.545494068
7742.636827	4.595436742	4.598529017	4.562515909	0.962064753	4.505702022
27825.59402	4.595201879	4.59840527	4.569941566	0.696225066	4.460405368
100000	4.595136904	4.598369944	4.571860612	0.483515838	4.418537474


==> BeamX4NIC.dat <==
p	log_p	Quad	Hex	Voronoi	Q1	Q2
1	0	4.495197337	4.485880196	4.472508599	1.127723867	4.500270108
1.01	0.004321374	4.496087433	4.486920879	4.467653627	4.360433846	4.50169782
1.02	0.008600172	4.496937295	4.487913307	4.473842218	4.425341967	4.503076627
1.03	0.012837225	4.497748529	4.488859093	4.471717674	4.448373681	4.504409681
1.04	0.017033339	4.498522841	4.489760166	4.474061904	4.460585671	4.505699083
1.05	0.021189299	4.499261851	4.490618399	4.474129863	4.468389793	4.506946733
1.06	0.025305865	4.499967099	4.491435573	4.475255567	4.47395325	4.508154345
1.07	0.029383778	4.500640044	4.492213387	4.474399787	4.478213049	4.50932338
1.08	0.033423755	4.501282075	4.492953453	4.475073925	4.481640876	4.51045528
1.09	0.037426498	4.501894511	4.493657315	4.476963851	4.484500428	4.511551434
1.1	0.041392685	4.502478602	4.494326434	4.477431233	4.486950867	4.512613107
1.11	0.045322979	4.503035547	4.494962214	4.477279097	4.489094196	4.513641599
1.12	0.049218023	4.503566479	4.495565989	4.478503304	4.490998912	4.514637969
1.13	0.053078443	4.504072477	4.496139032	4.480206915	4.492712872	4.515603398
1.14	0.056904851	4.504554572	4.496682561	4.483320691	4.494270577	4.516539026
1.15	0.06069784	4.505013745	4.497197737	4.478588859	4.495697641	4.517445815
1.2	0.079181246	4.506997021	4.499385511	4.48238393	4.501424412	4.521580308
1.3	0.113943352	4.509695876	4.5021751	4.488646352	4.508739569	4.528170837
1.4	0.146128036	4.511169175	4.503415601	4.492992455	4.51297339	4.533040113
1.5	0.176091259	4.511803128	4.503585215	4.482503523	4.515298131	4.536637293
1.6	0.204119983	4.511855569	4.503009145	4.496531309	4.516293921	4.539278581
1.7	0.230448921	4.511502452	4.501912969	4.490030837	4.516316375	4.541191722
1.8	0.255272505	4.510866066	4.500455704	4.472698783	4.515606485	4.542543868
1.9	0.278753601	4.510032707	4.498750928	4.481234065	4.514336779	4.543459709
2	0.301029996	4.50906404	4.49688062	4.493467586	4.51263501	4.544033574
3	0.477121255	4.497702364	4.476828956	4.450174233	4.485564396	4.541211068
4	0.602059991	4.488118009	4.460664077	4.459637385	4.45591609	4.534497149
5	0.698970004	4.48081004	4.448630353	4.434161515	4.429324736	4.528140006
6	0.77815125	4.475154251	4.439521416	4.417528337	4.406198583	4.522664515
7	0.84509804	4.470661827	4.432439785	4.396740158	4.386106895	4.51801062
8	0.903089987	4.467006358	4.426795046	4.413529047	4.368537703	4.514034433
9	0.954242509	4.463970253	4.422197804	4.414101848	4.353045824	4.510603397
10	1	4.461404838	4.418384761	4.384024681	4.339270557	4.507611005
20	1.301029996	4.447881033	4.399629279	4.380367068	4.25369622	4.490117156
30	1.477121255	4.442315498	4.392748285	4.381063248	4.209077906	4.481591291
40	1.602059991	4.439205997	4.389179264	4.344326673	4.179690035	4.476149421
50	1.698970004	4.4371965	4.386995065	4.374825508	4.157878555	4.472200578
60	1.77815125	4.435780711	4.385520704	4.35359851	4.140488833	4.4691161
70	1.84509804	4.434724151	4.384458485	4.320666549	4.125956275	4.46658943
80	1.903089987	4.433902545	4.383656785	4.358984143	4.113405481	4.464450702
90	1.954242509	4.433243537	4.383030246	4.334035479	4.102302968	4.462596482
100	2	4.432702037	4.382527101	4.387482094	4.092302203	4.460959281
1000	3	4.427337491	4.378387777	4.355233286	3.775257986	4.426239196
2000	3.301029996	4.426845122	4.378154414	4.37631194	3.603096089	4.415390515
3000	3.477121255	4.4266535	4.378076475	4.405840519	3.481663206	4.408795816
4000	3.602059991	4.426549681	4.378037273	4.332415825	3.388607926	4.403886635
5000	3.698970004	4.426484414	4.378014054	4.380743924	3.314061761	4.399916029
6000	3.77815125	4.426439543	4.377998478	4.352035328	3.252509648	4.396490401
7000	3.84509804	4.426406276	4.377988343	4.328351459	3.20051384	4.39347383
8000	3.903089987	4.426381421	4.377980008	4.350105433	3.155792497	4.390734488
9000	3.954242509	4.426361554	4.377973684	4.321106772	3.116763157	4.38825345
10000	4	4.42634572	4.37796843	4.410245074	3.082280833	4.385945343
11000	4.041392685	4.426332186	4.377964121	4.360965415	3.051499111	4.383762021
12000	4.079181246	4.42632155	4.377960876	4.355276125	3.023779182	4.381748007
13000	4.113943352	4.426311986	4.377957893	4.365298366	2.998622393	4.379817669
14000	4.146128036	4.426303895	4.377954151	4.347293954	2.975630564	4.377969259
15000	4.176091259	4.426297572	4.377951255	4.40244191	2.954505083	4.376232759
16000	4.204119983	4.426290308	4.377948585	4.343292939	2.934979816	4.374554118
17000	4.230448921	4.426284691	4.377947512	4.409802006	2.916856151	4.372930891
18000	4.255272505	4.426279998	4.37794498	4.352221938	2.899955965	4.371393675
19000	4.278753601	4.426275462	4.377943755	4.389852677	2.884142203	4.369860963
20000	4.301029996	4.42627142	4.377942883	4.387371153	2.869286672	4.368479028
21000	4.322219295	4.42626787	4.377942378	4.372374979	2.855295524	4.367075971
22000	4.342422681	4.426263503	4.377940972	4.347168465	2.842075643	4.365699975
23000	4.361727836	4.426261034	4.377939556	4.375275467	2.829547725	4.364372948
24000	4.380211242	4.426258776	4.377938852	4.327667375	2.817651146	4.363086673
25000	4.397940009	4.426255725	4.377937468	4.332611378	2.806323461	4.361913899
26000	4.414973348	4.426254301	4.377936964	4.343221541	2.795524943	4.36072441
27000	4.431363764	4.426250039	4.377936546	4.319427077	2.785193039	4.359437664
28000	4.447158031	4.426249044	4.377945447	4.371247042	2.77531726	4.358397027
29000	4.462397998	4.426249122	4.377947252	4.306886708	2.765835081	4.357258633
30000	4.477121255	4.426247102	4.377945243	4.374873906	2.756719845	4.356126428
31000	4.491361694	4.426244473	4.377947327	4.350876921	2.747963231	4.355089049
32000	4.505149978	4.42624552	4.377946218	4.378115285	2.739526417	4.354034263
33000	4.51851394	4.426241251	4.377946233	4.319518176	2.731388937	4.353033043
34000	4.531478917	4.426241072	4.377945675	4.376189606	2.723526558	4.352100462
35000	4.544068044	4.426238351	4.377944606	4.371532213	2.715928202	4.351041062
36000	4.556302501	4.426235241	4.377945274	4.368717769	2.708580506	4.350207112
37000	4.568201724	4.426237003	4.377944951	4.324501879	2.701454365	4.349203345
38000	4.579783597	4.426235334	4.377943916	4.345026103	2.694543276	4.348344028
39000	4.591064607	4.426233144	4.377943282	4.384717332	2.687831427	4.347444692
40000	4.602059991	4.426232711	4.377944163	4.339902893	2.68132501	4.34656061
41000	4.612783857	4.42622972	4.377943584	4.373427586	2.674987036	4.345772016
42000	4.62324929	4.426231983	4.377942906	4.352029865	2.66882547	4.344793822
43000	4.633468456	4.426231278	4.377943493	4.341709361	2.662821809	4.343996589
44000	4.643452676	4.426229344	4.377943603	4.350475601	2.656965874	4.34316585
45000	4.653212514	4.426228828	4.37794162	4.406052815	2.651262781	4.342279873
46000	4.662757832	4.426229558	4.377940718	4.38143579	2.645702098	4.341596971
47000	4.672097858	4.42622785	4.377941729	4.359527961	2.640266405	4.34090181
48000	4.681241237	4.426225138	4.377942025	4.364688133	2.634966293	4.340086871
49000	4.69019608	4.426227162	4.377942403	4.375149159	2.629753849	4.33928029
50000	4.698970004	4.426225617	4.377941767	4.349444296	2.62469964	4.338451313
51000	4.707570176	4.426224144	4.37794063	4.339226048	2.619735021	4.337814301
52000	4.716003344	4.426223421	4.377940534	4.34877238	2.614874884	4.337004561
53000	4.72427587	4.426220996	4.377941824	4.391950857	2.61011331	4.336367007
54000	4.73239376	4.426227314	4.377939883	4.363626619	2.605459479	4.335579769
55000	4.740362689	4.426220293	4.377922546	4.356779345	2.600894459	4.33502655
56000	4.748188027	4.426222029	4.377918346	4.307657022	2.596389157	4.334299407
57000	4.755874856	4.426219143	4.377915517	4.372083278	2.591993743	4.333620601
58000	4.763427994	4.426220685	4.377916543	4.360184965	2.587683922	4.333030441
59000	4.770852012	4.426218417	4.37791628	4.380022755	2.583441729	4.332260194
60000	4.77815125	4.426219224	4.377915119	4.376530164	2.579275083	4.331745116
61000	4.785329835	4.426219545	4.3779173	4.396188119	2.575189999	4.331044293
62000	4.792391689	4.426222143	4.377914863	4.327580062	2.57116133	4.330465246
63000	4.799340549	4.42621743	4.377915922	4.414249593	2.56722169	4.329847205
64000	4.806179974	4.426217745	4.37791659	4.348510202	2.563330675	4.329225855
65000	4.812913357	4.426216946	4.37791495	4.359895764	2.559505326	4.328635602
66000	4.819543936	4.426220909	4.37791598	4.401679281	2.555735634	4.327924014
67000	4.826074803	4.426219804	4.377916876	4.382656518	2.552020493	4.327302679
68000	4.832508913	4.426215755	4.377916059	4.369793629	2.548373875	4.326745857
69000	4.838849091	4.426217623	4.377914549	4.356021311	2.544784396	4.326259594
70000	4.84509804	4.426214285	4.377914178	4.335578221	2.541237345	4.325590729
71000	4.851258349	4.426215259	4.377912096	4.354041055	2.537757176	4.325154001
72000	4.857332496	4.426212555	4.377914143	4.360117279	2.534318842	4.324507017
73000	4.86332286	4.426216821	4.377914991	4.325470411	2.530936605	4.324103679
74000	4.86923172	4.42621473	4.377911465	4.324881805	2.527590049	4.323389415
75000	4.875061263	4.426214395	4.377914542	4.355268894	2.52429645	4.32287661
76000	4.880813592	4.426212137	4.377912766	4.353813754	2.52103737	4.322451223
77000	4.886490725	4.426216589	4.377910698	4.303512089	2.51782897	4.321992772
78000	4.892094603	4.426212451	4.377912294	4.335870061	2.514660925	4.321270661
79000	4.897627091	4.426213889	4.377913783	4.364751302	2.511544922	4.32083306
80000	4.903089987	4.426218747	4.377913607	4.365796373	2.508454874	4.320298961
81000	4.908485019	4.426213079	4.377915361	4.371521374	2.505391749	4.320001128
82000	4.913813852	4.426213482	4.377915086	4.374801748	2.50238775	4.319375884
83000	4.919078092	4.426212961	4.377912421	4.351086257	2.49941409	4.318749233
84000	4.924279286	4.426211467	4.377914502	4.341849604	2.496478982	4.318339972
85000	4.929418926	4.426209194	4.377914469	4.345187372	2.493570311	4.317851322
86000	4.934498451	4.426213648	4.377912349	4.392179403	2.490726895	4.317231082
87000	4.939519253	4.426211306	4.377910896	4.328479891	2.487873771	4.316768902
88000	4.944482672	4.426213819	4.377913633	4.349002486	2.485084983	4.316245758
89000	4.949390007	4.426209138	4.377912094	4.327623984	2.48230205	4.315893582
90000	4.954242509	4.426214919	4.377912127	4.342347151	2.47956441	4.315422695
91000	4.959041392	4.42621059	4.377910873	4.388119784	2.476846932	4.315198716
92000	4.963787827	4.426210782	4.377914947	4.358693121	2.47417362	4.314597122
93000	4.968482949	4.426212832	4.377914497	4.381909732	2.471512901	4.314336112
94000	4.973127854	4.426211986	4.377913568	4.386455004	2.468889087	4.313875264
95000	4.977723605	4.426210669	4.377912744	4.372408283	2.46628631	4.313432056
96000	4.982271233	4.42620979	4.377914563	4.324284715	2.463722185	4.312709373
97000	4.986771734	4.426215351	4.377915139	4.334482787	2.461189514	4.311975333
98000	4.991226076	4.426208529	4.377911276	4.341865966	2.45867028	4.311762544
99000	4.995635195	4.426209554	4.37791485	4.361762061	2.45615429	4.311360305
100000	5	4.426206518	4.377914572	4.380407197	2.453681975	4.31093617


==> BeamX4NIC_m.dat <==
p	VEM_quad	VEM_hex	Voronoi	Q1	Q2
1	4.495197337	4.485880196	4.472508599	1.127723867	4.500270108
3.593813664	4.492011043	4.46723003	4.455793582	4.467958827	4.537224251
12.91549665	4.457461977	4.412916607	4.382958305	4.314321388	4.502510679
46.41588834	4.437916726	4.387777906	4.363894385	4.165696033	4.473615887
166.8100537	4.432303809	4.382219825	4.385088156	4.01	4.458381891
599.4842503	4.429724808	4.380229849	4.36958457	3.85	4.441690241
2154.43469	4.426815529	4.378142378	4.380872177	3.584342639	4.414372065
7742.636827	4.426387818	4.377982153	4.344506761	3.167302124	4.391439494
27825.59402	4.426249218	4.377943895	4.36220933	2.777039655	4.35857852
100000	4.426206518	4.377914572	4.380407197	2.453681975	4.31093617



==> Beam_TI_NC_2sinx_Cent.dat <==
Density	VEM_quad	VEM_hex	Voronoi	Q1	Q2
2	2.643993072	2.643993072	1.024363467	0.824130586	3.332781506
4	3.920263239	2.884470051	2.293825733	1.856838536	4.032137689
6	4.950642326	4.137119155	3.175886479	2.600798432	4.5311936
8	4.756132492	4.156007986	3.676539038	3.229539171	4.618860488
10	4.476956222	4.396265197	3.669457264	3.591196223	4.641759104
12	4.78536306	4.482155411	4.010683406	3.792110337	4.77246747
14	4.7947628	4.557383611	4.307856257	3.99977208	4.80762162
16	4.675046627	4.625095511	4.380545022	4.206897461	4.799138731
18	4.828571449	4.682632961	4.423181613	4.265124752	4.845915313
20	4.834514283	4.709744748	4.466650762	4.356223899	4.856586894
22	4.813316787	4.735473371	4.542380299	4.441564169	4.859132066
24	4.849709944	4.75884244	4.625918376	4.488967383	4.869317378
26	4.860898289	4.774404956	4.642719464	4.53603208	4.873910819
28	4.857449843	4.786770068	4.672994001	4.579693609	4.875538938
30	4.862341031	4.798939543	4.707240614	4.613307653	4.877838139
32	4.869785234	4.808045143	4.723654541	4.640653807	4.880015892
34	4.867572876	4.815145653	4.740281948	4.666881474	4.880658263
36	4.869635421	4.822177789	4.737378115	4.688102945	4.881600192
38	4.872599141	4.827836379	4.751983895	4.706013196	4.882479817
40	4.872719019	4.832736272	4.784852526	4.722417503	4.88292099
42	4.873834241	4.837162006	4.787142125	4.736423791	4.88337698
44	4.875175953	4.841053008	4.799763707	4.748593638	4.883785421
46	4.87598496	4.844451989	4.791119712	4.759486338	4.88408217
48	4.876622174	4.847513344	4.810818789	4.769200189	4.884317235
50	4.877501152	4.850227551	4.812550093	4.777705936	4.884543641


==> Beam_TI_NC_2sinx_VaryWeight.dat <==
Density	VEM_quad	VEM_hex	Voronoi	Q1	Q2
2	1.302862265	1.575921152	1.040910363	0.824130586	3.332781506
4	3.12616221	2.678206036	1.612871544	1.856838536	4.032137689
6	4.376989456	3.703435377	2.589979586	2.600798432	4.5311936
8	4.215877175	3.920751364	3.209005612	3.229539171	4.618860488
10	4.319661806	4.208463501	3.446261587	3.591196223	4.641759104
12	4.581902574	4.36700878	3.876164235	3.792110337	4.77246747
14	4.611749042	4.451182124	4.124034803	3.99977208	4.80762162
16	4.601760708	4.53537085	4.224825814	4.206897461	4.799138731
18	4.720480308	4.600728596	4.325705492	4.265124752	4.845915313
20	4.732326064	4.633268531	4.419190243	4.356223899	4.856586894
22	4.734756666	4.66533865	4.467256329	4.441564169	4.859132066
24	4.771677752	4.691802023	4.509757698	4.488967383	4.869317378
26	4.781189488	4.710266047	4.55330473	4.53603208	4.873910819
28	4.78617443	4.726063549	4.59193671	4.579693609	4.875538938
30	4.796010271	4.740093764	4.641421352	4.613307653	4.877838139
32	4.803035241	4.750848674	4.654414139	4.640653807	4.880015892
34	4.80536143	4.759893827	4.677256363	4.666881474	4.880658263
36	4.810182305	4.768150225	4.693973594	4.688102945	4.881600192
38	4.814434626	4.774970904	4.702675171	4.706013196	4.882479817
40	4.816568361	4.780910052	4.716651667	4.722417503	4.88292099
42	4.819491987	4.786234599	4.740288637	4.736423791	4.88337698
44	4.821980008	4.790823275	4.744922156	4.748593638	4.883785421
46	4.823865278	4.794917954	4.738260321	4.759486338	4.88408217
48	4.82568394	4.798526367	4.754952518	4.769200189	4.884317235
50	4.827361432	4.801762509	4.767790794	4.777705936	4.884543641


==> Beam_TI_NC_2sinx_Vert.dat <==
Density	VEM_quad	VEM_hex	Voronoi	Q1	Q2
2	2.311234892	2.311234892	1.688296448	0.824130586	3.332781506
4	1.64928914	2.303679437	1.166046766	1.856838536	4.032137689
6	3.056386926	3.057422492	2.607528325	2.600798432	4.5311936
8	3.786403622	3.624732721	3.001952019	3.229539171	4.618860488
10	4.112676535	4.027567766	3.072832624	3.591196223	4.641759104
12	4.33422044	4.259808364	3.604688357	3.792110337	4.77246747
14	4.46184624	4.382848022	3.954366812	3.99977208	4.80762162
16	4.533304448	4.485178645	4.131767805	4.206897461	4.799138731
18	4.621775647	4.56497373	4.267082549	4.265124752	4.845915313
20	4.666198719	4.612724921	4.383415446	4.356223899	4.856586894
22	4.694162363	4.653174684	4.4276592	4.441564169	4.859132066
24	4.730525389	4.686938985	4.527178268	4.488967383	4.869317378
26	4.755236813	4.712360771	4.523548966	4.53603208	4.873910819
28	4.770760445	4.733022239	4.579899029	4.579693609	4.875538938
30	4.785737938	4.751192852	4.618491262	4.613307653	4.877838139
32	4.799441676	4.765748988	4.64905311	4.640653807	4.880015892
34	4.807565977	4.777670594	4.660960726	4.666881474	4.880658263
36	4.815998334	4.78838748	4.697086033	4.688102945	4.881600192
38	4.823699582	4.797369385	4.683204222	4.706013196	4.882479817
40	4.829171469	4.805164567	4.723216612	4.722417503	4.88292099
42	4.834345356	4.812026279	4.73880719	4.736423791	4.88337698
44	4.839025332	4.81805229	4.758001838	4.748593638	4.883785421
46	4.842932473	4.823350437	4.74727052	4.759486338	4.88408217
48	4.84632217	4.828070753	4.754754461	4.769200189	4.884317235
50	4.849484753	4.83224912	4.778233602	4.777705936	4.884543641


==> Beam_TI_NC_2sinx_w05.dat <==
Density	VEM_quad	VEM_hex	Voronoi	Q1	Q2
2	1.303380166	1.303380166	0.886985396	0.824130586	3.332781506
4	3.147739627	2.76241085	1.901220749	1.856838536	4.032137689
6	4.330293298	3.724707526	3.030478115	2.600798432	4.5311936
8	4.358386609	3.948079828	2.713103086	3.229539171	4.618860488
10	4.319604581	4.230389576	3.450409695	3.591196223	4.641759104
12	4.581045572	4.383207708	3.926921235	3.792110337	4.77246747
14	4.640158868	4.475259905	4.165875831	3.99977208	4.80762162
16	4.610198269	4.558308967	4.148083334	4.206897461	4.799138731
18	4.729845314	4.626348661	4.243699424	4.265124752	4.845915313
20	4.753448882	4.662617192	4.422935599	4.356223899	4.856586894
22	4.756106062	4.695306047	4.5052738	4.441564169	4.859132066
24	4.791643548	4.723612654	4.471654297	4.488967383	4.869317378
26	4.809150526	4.74389583	4.606076317	4.53603208	4.873910819
28	4.814990013	4.76028214	4.631489713	4.579693609	4.875538938
30	4.824696752	4.775361768	4.65067403	4.613307653	4.877838139
32	4.83505872	4.787125392	4.6752572	4.640653807	4.880015892
34	4.837971637	4.796588355	4.689130295	4.666881474	4.880658263
36	4.843138117	4.805425497	4.731812249	4.688102945	4.881600192
38	4.848389408	4.812718311	4.734037077	4.706013196	4.882479817
40	4.851158254	4.819045186	4.763720119	4.722417503	4.88292099
42	4.854267141	4.824672113	4.770336965	4.736423791	4.88337698
44	4.857244406	4.829617438	4.763318279	4.748593638	4.883785421
46	4.859580837	4.83395578	4.777334976	4.759486338	4.88408217
48	4.861577791	4.837838165	4.794941459	4.769200189	4.884317235
50	4.863580742	4.841277428	4.804503094	4.777705936	4.884543641


==> Beam_TI_NC_poly4_Cent.dat <==
Density	VEM_quad	VEM_hex	Voronoi	Q1	Q2
2	2.647373978	2.647373978	1.556022906	1.45051245	5.312892545
4	4.323032323	3.408614652	2.018500298	3.074434242	4.930086412
6	4.898434402	4.118135998	3.087783932	3.881796073	5.118875168
8	5.191057621	4.52547628	3.670477823	4.314692301	5.013001671
10	5.273954031	4.753157754	4.324221206	4.781262756	5.341697225
12	5.335436913	4.9093088	4.588878013	4.871509542	5.314956149
14	4.997965344	5.026926978	4.851152412	4.998604476	5.329530113
16	5.419564306	4.734942228	5.015380219	4.966685537	5.27815349
18	5.440310767	5.169589284	4.817603123	5.044790286	5.30948705
20	5.158437325	5.213860522	5.083078779	5.09392414	5.295346503
22	5.470017423	5.162959729	5.098144072	5.120669826	5.343378549
24	5.48444105	5.229328251	5.10520252	5.146487843	5.328887715
26	5.396642609	5.307051922	5.144834522	5.149826588	5.297763599
28	5.491415552	5.301181043	5.18725793	5.165733801	5.358166132
30	5.4931413	5.139462807	5.204516974	5.194317776	5.337386454
32	5.461927868	5.350487038	5.218203911	5.215329275	5.344291341
34	5.502407788	5.361073849	5.273360643	5.199735904	5.371796976
36	5.449613554	5.22937647	5.297149493	5.236800139	5.348757215
38	5.483416888	5.336100091	5.294531801	5.241660981	5.361104194
40	5.506728287	5.39241457	5.301942654	5.235139619	5.386303776
42	5.362205472	5.336948491	5.321642071	5.260018249	5.350168124
44	5.492096199	5.282555066	5.274638884	5.267939122	5.382978859
46	5.505152871	5.40076642	5.330080548	5.264755273	5.393990764
48	5.312199214	5.389793746	5.320973368	5.284884572	5.360481165
50	5.495487392	5.289623555	5.301206612	5.281583768	5.396763316


==> Beam_TI_NC_poly4_Vert.dat <==
Density	VEM_quad	VEM_hex	Voronoi	Q1	Q2
2	2.596682817	2.596682817	1.682452768	1.45051245	5.312892545
4	4.173370919	3.133274817	2.146226928	3.074434242	4.930086412
6	3.286036157	4.162225153	3.168111989	3.881796073	5.118875168
8	4.002358235	4.546342048	3.687068601	4.314692301	5.013001671
10	4.319870207	4.696239015	4.277339191	4.781262756	5.341697225
12	4.596657877	4.921149778	4.390281702	4.871509542	5.314956149
14	4.673037082	5.014961846	4.429779482	4.998604476	5.329530113
16	4.805820095	4.743420162	4.713947104	4.966685537	5.27815349
18	4.90126679	5.127193991	4.779321126	5.044790286	5.30948705
20	4.921855191	5.180997135	4.859041256	5.09392414	5.295346503
22	5.049326551	5.087809673	4.925603045	5.120669826	5.343378549
24	5.047721442	5.149266607	5.00979292	5.146487843	5.328887715
26	5.055953088	5.247603664	5.066334119	5.149826588	5.297763599
28	5.244477958	5.221983409	5.061825472	5.165733801	5.358166132
30	5.130821887	5.122770944	5.059953915	5.194317776	5.337386454
32	5.140348968	5.270501275	5.111387334	5.215329275	5.344291341
34	5.318188804	5.28079432	5.131135451	5.199735904	5.371796976
36	5.186495135	5.196192967	5.151816309	5.236800139	5.348757215
38	5.203277224	5.264775693	5.141916369	5.241660981	5.361104194
40	5.314749291	5.309218371	5.227994416	5.235139619	5.386303776
42	5.226505768	5.27113237	5.217267048	5.260018249	5.350168124
44	5.256457619	5.256119215	5.210299067	5.267939122	5.382978859
46	5.310078599	5.319807659	5.236817415	5.264755273	5.393990764
48	5.257428054	5.314326225	5.229476593	5.284884572	5.360481165
50	5.304730032	5.275784428	5.223353767	5.281583768	5.396763316


==> Cook2sinxNIC.dat <==
p	log_p	Quad	Hex	Voronoi	Q1	Q2
1	0	7.727485295	7.750781052	7.730668735	2.437959161	7.701264575
1.01	0.004321374	7.723820251	7.746824922	7.721531509	6.573831227	7.716209669
1.02	0.008600172	7.719861408	7.742635673	7.716037321	7.001539327	7.717545196
1.03	0.012837225	7.715662113	7.738227818	7.716861672	7.175737807	7.717017923
1.04	0.017033339	7.711244578	7.73361505	7.761344017	7.271267825	7.715505913
1.05	0.021189299	7.70662576	7.728810274	7.67839219	7.331407572	7.713316748
1.06	0.025305865	7.701820278	7.723825663	7.68519104	7.37231525	7.710605493
1.07	0.029383778	7.69684129	7.718672704	7.710014016	7.401476586	7.707466188
1.08	0.033423755	7.691700862	7.713362235	7.672459065	7.422865735	7.703962653
1.09	0.037426498	7.686410176	7.707904491	7.582550202	7.438802337	7.700141609
1.1	0.041392685	7.680979651	7.702309138	7.665343106	7.450738707	7.696039147
1.11	0.045322979	7.675419033	7.696585305	7.636744226	7.45963479	7.69168428
1.12	0.049218023	7.669737458	7.690741621	7.654554141	7.466153167	7.687101051
1.13	0.053078443	7.66394351	7.68478624	7.651720389	7.470767672	7.682309859
1.14	0.056904851	7.658045259	7.678726874	7.668806961	7.473827353	7.677328338
1.15	0.06069784	7.652050304	7.672570813	7.692893985	7.475595894	7.67217196
1.2	0.079181246	7.620861776	7.640568921	7.646183908	7.470892622	7.644203166
1.3	0.113943352	7.554557241	7.572548522	7.557375521	7.425319678	7.580812665
1.4	0.146128036	7.486160068	7.50228228	7.474565422	7.358184041	7.512130033
1.5	0.176091259	7.418011764	7.432121599	7.371690632	7.281619491	7.441464068
1.6	0.204119983	7.351445145	7.363429171	7.307410449	7.200897573	7.370734438
1.7	0.230448921	7.287195786	7.296973575	7.264878009	7.118786595	7.301082202
1.8	0.255272505	7.22563961	7.233160832	7.180179257	7.036874907	7.233181363
1.9	0.278753601	7.166934154	7.172173863	7.131922421	6.956110544	7.167415932
2	0.301029996	7.111104447	7.114058214	7.040197324	6.877064106	7.103986385
3	0.477121255	6.687357148	6.669375603	6.553497583	6.209398828	6.594542553
4	0.602059991	6.425725648	6.391739341	6.336087749	5.731181605	6.252707186
5	0.698970004	6.250889901	6.204906436	6.127676803	5.375208656	6.009923073
6	0.77815125	6.126300584	6.071122434	5.973194637	5.098407409	5.828331539
7	0.84509804	6.033150081	5.970740358	5.861291402	4.8754975	5.686993148
8	0.903089987	5.960915057	5.892683744	5.757143791	4.690991795	5.573554107
9	0.954242509	5.903278642	5.830266484	5.737979076	4.534911782	5.480275393
10	1	5.856228343	5.77922307	5.737565641	4.40053534	5.402061227
20	1.301029996	5.63358496	5.536562874	5.422370408	3.630296507	4.996787859
30	1.477121255	5.555146567	5.450630277	5.272948633	3.257525779	4.830804786
40	1.602059991	5.515077526	5.406648152	5.29723341	3.020731406	4.736115013
50	1.698970004	5.490753831	5.379923375	5.295314258	2.850665876	4.672863027
60	1.77815125	5.474417323	5.361964456	5.269974141	2.719641689	4.62648151
70	1.84509804	5.462688042	5.349066047	5.236115589	2.613986273	4.590313082
80	1.903089987	5.453857507	5.339353285	5.210632698	2.526008114	4.560857185
90	1.954242509	5.446969118	5.331775677	5.145768302	2.450978725	4.536085194
100	2	5.441445512	5.325698875	5.206385485	2.38579772	4.51473407
1000	3	5.396256826	5.27598774	5.229758568	1.250046316	4.059705678
2000	3.301029996	5.39372072	5.273200136	5.103784383	0.969414103	3.882358127
3000	3.477121255	5.39287465	5.272270321	5.081416222	0.817473764	3.767924824
4000	3.602059991	5.392451479	5.271805296	5.167591984	0.716075864	3.682246059
5000	3.698970004	5.392197534	5.271526246	5.157339638	0.641475063	3.613158393
6000	3.77815125	5.392028219	5.271340199	5.164901303	0.58335239	3.55488774
7000	3.84509804	5.39190727	5.271207304	5.080312893	0.536318399	3.504242757
8000	3.903089987	5.39181655	5.271107626	5.082180802	0.497214561	3.45927703
9000	3.954242509	5.391745985	5.271030094	5.090137611	0.464036446	3.418716763
10000	4	5.391689541	5.270968069	5.160598248	0.435435517	3.381682959
11000	4.041392685	5.391643352	5.270917324	4.962868823	0.410463033	3.347543286
12000	4.079181246	5.391604861	5.270875036	5.100328248	0.388427539	3.315827368
13000	4.113943352	5.391572301	5.270839247	5.21240903	0.368810479	3.286175156
14000	4.146128036	5.391544387	5.270808578	5.172069828	0.351213677	3.258304958
15000	4.176091259	5.39152019	5.270781993	5.103587312	0.335325265	3.231991777
16000	4.204119983	5.391499024	5.270758727	5.069480387	0.320896821	3.207052915
17000	4.230448921	5.391480347	5.270738199	5.121774622	0.30772755	3.183337861
18000	4.255272505	5.39146375	5.270719957	5.071518678	0.295653088	3.160720731
19000	4.278753601	5.391448897	5.270703628	5.121192726	0.284537377	3.139095528
20000	4.301029996	5.391435509	5.270688941	5.152131209	0.274266674	3.118371573
21000	4.322219295	5.391423418	5.270675647	5.15580439	0.264745041	3.098471079
22000	4.342422681	5.391412406	5.270663562	5.102512938	0.255890918	3.079326392
23000	4.361727836	5.391402364	5.270652528	5.147867666	0.247634464	3.060878319
24000	4.380211242	5.391393163	5.270642411	5.209501246	0.239915483	3.043074978
25000	4.397940009	5.391384687	5.270633101	5.132439863	0.23268178	3.025870347
26000	4.414973348	5.391376873	5.270624521	5.13307966	0.225887851	3.009223474
27000	4.431363764	5.391369625	5.270616561	5.172359737	0.219493822	2.993097728
28000	4.447158031	5.391362894	5.270609179	5.126734417	0.213464591	2.977460106
29000	4.462397998	5.391356639	5.270602308	5.214988599	0.207769125	2.962280984
30000	4.477121255	5.391350798	5.270595879	5.129553141	0.202379872	2.947533548
31000	4.491361694	5.391345325	5.270589878	5.158058807	0.197272284	2.933193292
32000	4.505149978	5.391340197	5.270584255	5.119799941	0.19242441	2.919237835
33000	4.51851394	5.391335371	5.270578958	5.176152955	0.187816559	2.905646712
34000	4.531478917	5.391330852	5.270573997	5.128570873	0.183431008	2.892401118
35000	4.544068044	5.391326598	5.27056929	5.055077364	0.179251763	2.879484177
36000	4.556302501	5.391322562	5.270564862	5.129223828	0.175264351	2.866879428
37000	4.568201724	5.391318728	5.270560673	5.205520307	0.171455637	2.854572471
38000	4.579783597	5.391315126	5.270556689	5.163846082	0.167813676	2.842549448
39000	4.591064607	5.391311691	5.270552921	5.197232743	0.164327576	2.83079787
40000	4.602059991	5.391308421	5.270549357	5.028149442	0.160987384	2.819305658
41000	4.612783857	5.391305351	5.270545938	5.158110539	0.15778399	2.808061786
42000	4.62324929	5.39130238	5.270542689	5.085191961	0.154709031	2.797056355
43000	4.633468456	5.391299563	5.270539615	5.119921176	0.151754822	2.786279242
44000	4.643452676	5.391296886	5.270536677	5.17626644	0.148914286	2.775721543
45000	4.653212514	5.391294327	5.270533846	5.099107985	0.146180892	2.765374826
46000	4.662757832	5.391291886	5.270531157	5.191056145	0.143548607	2.75523103
47000	4.672097858	5.391289493	5.270528572	5.15146795	0.141011847	2.745282725
48000	4.681241237	5.39128726	5.270526073	5.188793247	0.138565433	2.735522401
49000	4.69019608	5.391285112	5.27052373	5.154989257	0.13620456	2.725943822
50000	4.698970004	5.391283052	5.270521449	5.206244264	0.133924761	2.716540472
51000	4.707570176	5.391281062	5.270519263	5.198400771	0.131721875	2.707306271
52000	4.716003344	5.391279137	5.270517139	5.018417488	0.129592025	2.698235724
53000	4.72427587	5.39127732	5.270515116	5.156339953	0.127531594	2.689323201
54000	4.73239376	5.391275541	5.270513191	5.159130673	0.125537198	2.680563692
55000	4.740362689	5.391273818	5.270511286	5.148388842	0.123605676	2.671952428
56000	4.748188027	5.391272165	5.270509481	5.178686698	0.121734063	2.663484396
57000	4.755874856	5.391270603	5.270507729	5.081267632	0.119919582	2.655155647
58000	4.763427994	5.391269069	5.270506022	5.073915391	0.118159625	2.646961637
59000	4.770852012	5.391267565	5.270504425	5.148905402	0.116451741	2.638898453
60000	4.77815125	5.391266133	5.270502863	5.175808504	0.114793626	2.630962662
61000	4.785329835	5.391264763	5.27050133	5.174618981	0.113183112	2.623149934
62000	4.792391689	5.391263405	5.270499856	5.148738912	0.111618152	2.615457022
63000	4.799340549	5.391262103	5.2704984	5.129959852	0.110096821	2.607881086
64000	4.806179974	5.39126084	5.270497027	5.133241684	0.108617297	2.600418008
65000	4.812913357	5.391259627	5.270495705	5.119250673	0.107177862	2.593065556
66000	4.819543936	5.391258446	5.2704944	5.081427406	0.105776889	2.585820587
67000	4.826074803	5.391257291	5.270493118	5.076431109	0.104412841	2.578679982
68000	4.832508913	5.391256174	5.270491914	5.143792782	0.103084261	2.571641853
69000	4.838849091	5.391255093	5.270490722	5.156938683	0.101789767	2.564702433
70000	4.84509804	5.391254048	5.270489593	5.104283235	0.100528051	2.557860512
71000	4.851258349	5.391253029	5.270488439	5.124888496	0.09929787	2.551113257
72000	4.857332496	5.391252062	5.270487365	5.130150765	0.098098043	2.544458231
73000	4.86332286	5.391251107	5.270486287	5.178568797	0.096927448	2.537893902
74000	4.86923172	5.391250109	5.270485254	5.206754658	0.09578502	2.531418322
75000	4.875061263	5.391249208	5.270484279	5.18043163	0.094669743	2.5250294
76000	4.880813592	5.391248333	5.270483258	5.12910233	0.093580649	2.518725918
77000	4.886490725	5.391247445	5.270482331	5.112732807	0.092516819	2.512506094
78000	4.892094603	5.391246596	5.270481392	5.087868531	0.091477373	2.506369911
79000	4.897627091	5.391245752	5.270480456	5.07079348	0.090461476	2.500316225
80000	4.903089987	5.39124499	5.270479605	5.23415506	0.089468326	2.494346622
81000	4.908485019	5.391244182	5.270478756	5.151413467	0.088497161	2.488462915
82000	4.913813852	5.391243421	5.270477881	5.184005731	0.087547251	2.482672848
83000	4.919078092	5.39124271	5.270477089	5.154580137	0.086617899	2.476995138
84000	4.924279286	5.391241953	5.270476277	5.177833527	0.085708438	2.471492467
85000	4.929418926	5.391241222	5.270475489	5.174233085	0.08481823	2.466554775
86000	4.934498451	5.391240516	5.270474761	5.157086658	0.083946664	2.456739156
87000	4.939519253	5.39123984	5.270473948	5.181430619	0.083093154	2.454365684
88000	4.944482672	5.391239206	5.270473235	5.211447553	0.08225714	2.448268319
89000	4.949390007	5.391238582	5.270472543	5.20577064	0.081438083	2.441226199
90000	4.954242509	5.391237927	5.270471869	5.166335788	0.080635468	2.438455929
91000	4.959041392	5.391237377	5.270471163	5.135058416	0.079848801	2.43250363
92000	4.963787827	5.391236696	5.270470497	5.139256476	0.079077605	2.427003164
93000	4.968482949	5.391236085	5.270469874	5.174959985	0.078321424	2.421364639
94000	4.973127854	5.39123552	5.270469192	5.187572853	0.07757982	2.408105404
95000	4.977723605	5.391234911	5.270468558	5.15844785	0.076852371	2.412561589
96000	4.982271233	5.391234354	5.27046799	5.191669121	0.076138673	2.406975058
97000	4.986771734	5.391233805	5.270467374	5.211872968	0.075438334	2.401981905
98000	4.991226076	5.391233338	5.270466753	5.200794407	0.07475098	2.396864072
99000	4.995635195	5.391232791	5.270466212	5.142393083	0.07407625	2.392051954
100000	5	5.391232261	5.270465624	5.207840833	0.073413795	2.387000692


==> Cook2sinxNIC_m.dat <==
p	VEM_quad	VEM_hex	Voronoi	Q1	Q2
1	7.727485295	7.750781052	7.730668735	2.437959161	7.701264575
3.593813664	6.531996788	6.504511397	6.424396653	5.925426907	6.391556041
12.91549665	5.791316739	5.708475571	5.645670576	4.175972466	5.283903912
46.41588834	5.499471715	5.389501833	5.296002104	2.911619261	4.695533245
166.8100537	5.438091003	5.322008649	5.208120548	2.2	4.45
599.4842503	5.416366582	5.298110065	5.219357137	1.55	4.2
2154.43469	5.393590057	5.27305654	5.100329963	0.945949244	3.864685655
7742.636827	5.391839898	5.271133279	5.081700071	0.507278449	3.470849552
27825.59402	5.391364068	5.270610466	5.134691746	0.214516125	2.980187401
100000	5.391232261	5.270465624	5.207840833	0.073413795	2.387000692



==> CookX4NIC.dat <==
p	log_p	Quad	Hex	Voronoi	Q1	Q2
1	0	7.727511674	7.75079545	7.766103219	2.437855395	7.70126864
1.01	0.004321374	7.742853114	7.765570293	7.761735475	6.589500529	7.734039382
1.02	0.008600172	7.757719294	7.779932115	7.776417712	7.034998323	7.753103575
1.03	0.012837225	7.772164312	7.793896605	7.805165602	7.22721294	7.770181953
1.04	0.017033339	7.786211238	7.80747871	7.811859374	7.340794353	7.786146618
1.05	0.021189299	7.799877998	7.820692665	7.824428062	7.418956782	7.801302209
1.06	0.025305865	7.813180286	7.833552034	7.823955133	7.477829451	7.815802161
1.07	0.029383778	7.82613242	7.846069745	7.832550773	7.524882626	7.829739612
1.08	0.033423755	7.838747715	7.858258132	7.862132069	7.564081295	7.843177963
1.09	0.037426498	7.851038669	7.870128963	7.857656594	7.597739243	7.856163833
1.1	0.041392685	7.863017081	7.881693472	7.881564232	7.627304842	7.868733455
1.11	0.045322979	7.874694134	7.892962392	7.895150737	7.65373528	7.880916166
1.12	0.049218023	7.886080451	7.903945978	7.895774786	7.677691153	7.892736475
1.13	0.053078443	7.897186142	7.914654035	7.950328562	7.699644846	7.904215364
1.14	0.056904851	7.908020845	7.925095941	7.886969234	7.719944343	7.915371144
1.15	0.06069784	7.918593755	7.935280669	7.894657974	7.738852547	7.926220043
1.2	0.079181246	7.967825772	7.98263499	7.961352166	7.818331154	7.97632782
1.3	0.113943352	8.050945103	8.062269888	8.070641935	7.933551236	8.059748531
1.4	0.146128036	8.118152017	8.126295494	8.188411653	8.017413872	8.126347914
1.5	0.176091259	8.173379122	8.178600113	8.189307245	8.082617308	8.180556572
1.6	0.204119983	8.219391825	8.221917474	8.238232714	8.135081989	8.225350034
1.7	0.230448921	8.258186564	8.25821875	8.305304684	8.178234029	8.262827776
1.8	0.255272505	8.291237134	8.288956566	8.302207784	8.214293826	8.294518917
1.9	0.278753601	8.319652718	8.315221927	8.30799042	8.244800227	8.321564085
2	0.301029996	8.344282324	8.337848035	8.351210494	8.270867721	8.344830792
3	0.477121255	8.478546177	8.457759447	8.47459737	8.405011414	8.466991171
4	0.602059991	8.530306161	8.501166608	8.510636042	8.449339894	8.509436581
5	0.698970004	8.555615992	8.521100848	8.574680416	8.466196126	8.527381379
6	0.77815125	8.569716151	8.531507544	8.584491811	8.471981808	8.535447903
7	0.84509804	8.57823073	8.537367174	8.622942035	8.472610553	8.538876154
8	0.903089987	8.583650077	8.540814932	8.588150328	8.470630986	8.539910269
9	0.954242509	8.587220533	8.542885506	8.590473783	8.467275259	8.539631831
10	1	8.589623414	8.544126441	8.587268065	8.463187805	8.538607544
20	1.301029996	8.59380042	8.544246882	8.621520595	8.418650316	8.520512946
30	1.477121255	8.591437355	8.541740809	8.60698421	8.383186605	8.505171013
40	1.602059991	8.588930793	8.539828632	8.659383565	8.354799705	8.493386515
50	1.698970004	8.586761943	8.538424822	8.636401691	8.330895547	8.48394554
60	1.77815125	8.584919087	8.537365929	8.625667002	8.310034161	8.476088406
70	1.84509804	8.583339431	8.53654232	8.623063839	8.291376716	8.46935467
80	1.903089987	8.58196715	8.535884349	8.630146149	8.274397669	8.463451912
90	1.954242509	8.580759266	8.535346826	8.621899381	8.25874666	8.45818525
100	2	8.579683492	8.534899452	8.661622318	8.244178117	8.453419317
1000	3	8.556080511	8.530528419	8.639567942	7.752494775	8.306762216
2000	3.301029996	8.546453512	8.530229681	8.624132577	7.551380433	8.226146185
3000	3.477121255	8.539274847	8.530128059	8.680396826	7.432733696	8.165874097
4000	3.602059991	8.533233972	8.530076842	8.667326627	7.348966351	8.116649667
5000	3.698970004	8.527908665	8.530045988	8.622064283	7.283890719	8.074668143
6000	3.77815125	8.523098202	8.530025353	8.620715926	7.230304151	8.037871498
7000	3.84509804	8.518686648	8.530010628	8.659234873	7.184457744	8.004992925
8000	3.903089987	8.514598577	8.529999536	8.642628321	7.144180316	7.975190222
9000	3.954242509	8.510781142	8.529990906	8.566038151	7.108111853	7.947873421
10000	4	8.507195111	8.529983987	8.637338883	7.075347596	7.92261083
11000	4.041392685	8.50381028	8.52997832	8.645998345	7.045256111	7.899078707
12000	4.079181246	8.500602696	8.529973632	8.64354893	7.017379183	7.877027296
13000	4.113943352	8.497552842	8.529969607	8.616990038	6.991373445	7.856258212
14000	4.146128036	8.494644648	8.529966181	8.616276776	6.966974781	7.836613245
15000	4.176091259	8.491864433	8.529963233	8.611049299	6.943975046	7.817963203
16000	4.204119983	8.48920074	8.529960616	8.637269054	6.92220697	7.800201001
17000	4.230448921	8.486643641	8.52995832	8.651316706	6.901534289	7.783236187
18000	4.255272505	8.484184492	8.52995629	8.669002296	6.88184381	7.766993155
19000	4.278753601	8.481815737	8.529954484	8.586644943	6.863040504	7.751407222
20000	4.301029996	8.47953072	8.529952819	8.661485109	6.845043738	7.736423727
21000	4.322219295	8.47732353	8.52995132	8.682817999	6.827784348	7.721990434
22000	4.342422681	8.47518894	8.529949972	8.644181006	6.811202344	7.708067598
23000	4.361727836	8.4731222	8.529948752	8.589735489	6.795245506	7.694618008
24000	4.380211242	8.47111912	8.529947558	8.633594355	6.779867821	7.681606124
25000	4.397940009	8.469175752	8.52994652	8.595251646	6.765028953	7.669004563
26000	4.414973348	8.467288643	8.529945616	8.635866306	6.750692413	7.656784656
27000	4.431363764	8.465454621	8.529944826	8.617967033	6.736825993	7.644923935
28000	4.447158031	8.463670884	8.529944007	8.628861379	6.723400627	7.633400847
29000	4.462397998	8.461934599	8.529943244	8.664279889	6.710389851	7.622195637
30000	4.477121255	8.460243401	8.529942497	8.65736379	6.697769964	7.611289214
31000	4.491361694	8.458595055	8.529941848	8.622449567	6.68551905	7.600668022
32000	4.505149978	8.456987481	8.52994121	8.588540862	6.67361768	7.590314095
33000	4.51851394	8.455418721	8.529940627	8.631463453	6.662047284	7.580216012
34000	4.531478917	8.453886995	8.529940078	8.640588416	6.650791236	7.570360513
35000	4.544068044	8.452390677	8.52993953	8.622156439	6.639834362	7.560736213
36000	4.556302501	8.450928071	8.529939081	8.623594417	6.629161764	7.551331518
37000	4.568201724	8.449497962	8.529938569	8.627782074	6.618760814	7.542136602
38000	4.579783597	8.448098877	8.529938164	8.601064077	6.608618862	7.533142508
39000	4.591064607	8.446729452	8.529937697	8.663204216	6.598725138	7.524340873
40000	4.602059991	8.445388728	8.529937265	8.593620777	6.589067991	7.515722714
41000	4.612783857	8.444075304	8.529936906	8.638182837	6.579638083	7.507282245
42000	4.62324929	8.44278854	8.529936561	8.617388363	6.570426158	7.499010988
43000	4.633468456	8.441526944	8.52993619	8.60219175	6.561422764	7.490901835
44000	4.643452676	8.440290015	8.529935923	8.663450358	6.552620419	7.482949027
45000	4.653212514	8.439076621	8.52993555	8.654110266	6.544011181	7.475146164
46000	4.662757832	8.437885984	8.529935311	8.638416001	6.535587669	7.467489909
47000	4.672097858	8.436717439	8.529935007	8.63678978	6.52734258	7.459971209
48000	4.681241237	8.435570057	8.529934768	8.618963285	6.519270277	7.452591338
49000	4.69019608	8.434443328	8.529934455	8.594663887	6.511363891	7.445337844
50000	4.698970004	8.433336343	8.529934264	8.644511053	6.503617998	7.438213169
51000	4.707570176	8.432248678	8.529934035	8.599687911	6.49602675	7.431207234
52000	4.716003344	8.431179736	8.529933763	8.611195441	6.488585108	7.424320664
53000	4.72427587	8.430128603	8.529933421	8.60341412	6.481288242	7.417551228
54000	4.73239376	8.429095217	8.529933239	8.677478614	6.474130895	7.410889111
55000	4.740362689	8.428078596	8.52993302	8.664153406	6.467109145	7.404295262
56000	4.748188027	8.427078606	8.52993273	8.599805271	6.460218002	7.397869853
57000	4.755874856	8.426094657	8.529932516	8.638016635	6.453454383	7.391518596
58000	4.763427994	8.425126265	8.529932363	8.624784585	6.446813157	7.385264394
59000	4.770852012	8.424172793	8.529932172	8.641288983	6.440291437	7.379105898
60000	4.77815125	8.423234017	8.529932027	8.642473828	6.433885471	7.373037363
61000	4.785329835	8.42230973	8.529931833	8.638972273	6.427592115	7.367056292
62000	4.792391689	8.421399267	8.52993171	8.630198945	6.421407009	7.361166659
63000	4.799340549	8.420502166	8.529931537	8.608833437	6.415328193	7.355357039
64000	4.806179974	8.419618453	8.529931344	8.656303559	6.409351953	7.349631441
65000	4.812913357	8.41874751	8.529931193	8.676641917	6.403475838	7.343986394
66000	4.819543936	8.417889134	8.529931014	8.670609528	6.39769711	7.338418404
67000	4.826074803	8.417042717	8.529930847	8.597699027	6.39201283	7.332925966
68000	4.832508913	8.416208388	8.529930839	8.646708571	6.386420381	7.327508351
69000	4.838849091	8.415385686	8.529930573	8.649250672	6.380917568	7.322161264
70000	4.84509804	8.414574268	8.529930478	8.682744088	6.375501626	7.316885494
71000	4.851258349	8.413773808	8.529930335	8.677231802	6.370171032	7.311677917
72000	4.857332496	8.41298422	8.529930186	8.665386022	6.364922747	7.306538572
73000	4.86332286	8.412205143	8.529930067	8.623175907	6.35975535	7.301460952
74000	4.86923172	8.411436286	8.529929992	8.676392684	6.354666306	7.29645062
75000	4.875061263	8.410677649	8.529929835	8.601938597	6.349653761	7.291502795
76000	4.880813592	8.40992899	8.529929733	8.642963543	6.344716522	7.286612705
77000	4.886490725	8.409189465	8.529929612	8.62535693	6.339851657	7.281784298
78000	4.892094603	8.408459664	8.529929546	8.619169983	6.335058135	7.277014361
79000	4.897627091	8.407739056	8.529929484	8.651867778	6.330333907	7.272303257
80000	4.903089987	8.407027294	8.529929497	8.612076641	6.32567788	7.267640661
81000	4.908485019	8.4063244	8.529929247	8.60672965	6.321087376	7.263038022
82000	4.913813852	8.405630276	8.529929251	8.626747809	6.31656179	7.258485429
83000	4.919078092	8.404944362	8.529929127	8.691636576	6.312099463	7.253986002
84000	4.924279286	8.404266967	8.52992906	8.619490954	6.307698589	7.249539372
85000	4.929418926	8.403597605	8.529929009	8.647315185	6.303358376	7.245141563
86000	4.934498451	8.402936076	8.529928816	8.6112629	6.299077058	7.240790383
87000	4.939519253	8.402282379	8.529928834	8.621038974	6.29485338	7.236490588
88000	4.944482672	8.40163616	8.529928762	8.627793796	6.290686112	7.232234112
89000	4.949390007	8.40099758	8.529928673	8.653814638	6.286574403	7.22802666
90000	4.954242509	8.400366327	8.529928536	8.640263778	6.282516423	7.223860651
91000	4.959041392	8.399742379	8.529928436	8.595986682	6.278510771	7.219742469
92000	4.963787827	8.399125205	8.529928441	8.600634552	6.274557276	7.215666574
93000	4.968482949	8.398515109	8.529928382	8.631527019	6.270654692	7.21163234
94000	4.973127854	8.39791188	8.529928204	8.668465771	6.266801394	7.207640977
95000	4.977723605	8.39731499	8.529928241	8.640254605	6.262996738	7.203689808
96000	4.982271233	8.396725057	8.529928061	8.64197532	6.259239708	7.199776286
97000	4.986771734	8.396141163	8.529928072	8.680680343	6.255529268	7.195905188
98000	4.991226076	8.395564005	8.529927898	8.624460218	6.251864322	7.192073259
99000	4.995635195	8.394992618	8.529927675	8.638646976	6.248244039	7.188278106
100000	5	8.394427463	8.529927781	8.656929315	6.244668034	7.184522328


==> CookX4NIC_m.dat <==
p	VEM_quad	VEM_hex	Voronoi	Q1	Q2
1	7.727511674	7.75079545	7.766103219	2.437855395	7.70126864
3.593813664	8.509281963	8.483535212	8.495997626	8.431334271	8.492195835
12.91549665	8.590841219	8.544161556	8.597254379	8.450202915	8.53333207
46.41588834	8.587539283	8.538927963	8.644638651	8.339463064	8.487329291
166.8100537	8.577931363	8.534574975	8.659985147	8.13	8.442532463
599.4842503	8.566584251	8.532473605	8.649382525	7.85	8.372027192
2154.43469	8.545344877	8.530213987	8.632821729	7.533057261	8.216838084
7742.636827	8.515650696	8.530002391	8.646902236	7.154546243	7.98286034
27825.59402	8.463981978	8.52994415	8.62696134	6.725742091	7.635410542
100000	8.394427463	8.529927781	8.656929315	6.244668034	7.184522328


==> Cook_TI_NC_2sinx_Cent.dat <==
Density	VEM_quad	VEM_hex	Voronoi	Q1	Q2
2	4.177386833	4.177386833	6.619558971	1.8321795	4.064951608
4	5.844709536	5.579405659	4.566258483	3.224161288	4.538735275
6	6.028761697	6.056255086	5.487620988	3.683308769	4.493900422
8	7.377762208	6.422094477	5.960632272	3.976569525	4.800873552
10	6.80738994	6.173101501	6.057791263	4.158593603	4.958744643
12	6.214345527	6.21721741	5.745306525	4.275252672	5.154335881
14	6.499791197	5.904191658	6.094981876	4.346260812	5.331876504
16	5.978803274	6.441655321	6.413184376	4.643393229	5.490385041
18	6.354732284	5.771335255	6.145054522	4.726721966	5.64965834
20	6.476845468	6.364905646	6.437027807	4.812298424	5.749366404
22	6.723581618	6.172853969	6.497202351	4.885517481	5.864536579
24	6.649602136	6.235437787	6.033853356	5.010371169	5.937487083
26	6.506863251	6.412976472	6.234194634	5.14727767	5.987698509
28	6.461873033	6.314159147	6.462431573	5.245480788	6.053098437
30	6.832208511	6.365282891	6.057122994	5.233765283	6.150151227
32	6.553917206	6.411408261	6.383977878	5.390981753	6.154263479
34	6.51947643	6.465542119	6.383462462	5.453499768	6.189791846
36	6.501096129	6.474615499	6.424370674	5.523615737	6.228531884
38	7.170775899	6.493974623	6.43277681	5.432779958	6.346568651
40	6.562296085	6.474372116	6.29566308	5.595267482	6.301061833
42	6.665402407	6.483718827	6.457295695	5.646015975	6.341994661
44	6.554691019	6.500359859	6.522310513	5.687235589	6.356070187
46	6.621074884	6.500540898	6.481153291	5.674671659	6.337400341
48	6.617381608	6.509539087	6.398635678	5.758232691	6.406352241
50	6.606021918	6.514030618	6.462410832	5.793425134	6.424291085


==> Cook_TI_NC_2sinx_VaryWeight.dat <==
Density	VEM_quad	VEM_hex	Voronoi	Q1	Q2
2	3.820943203	4.655542054	3.348196544	1.8321795	4.064951608
4	5.602324323	5.707923265	5.248186002	3.224161288	4.538735275
6	5.715683427	5.249673718	4.998249084	3.683308769	4.493900422
8	5.030538054	5.22176156	5.197709716	3.976569525	4.800873552
10	5.808450468	5.428193262	5.362010591	4.158593603	4.958744643
12	6.029474568	5.69388956	5.100016228	4.275252672	5.154335881
14	6.08204012	5.523018726	5.238987494	4.346260812	5.331876504
16	6.028522712	5.918212082	5.306722644	4.643393229	5.490385041
18	6.087973463	5.674938341	5.462240893	4.726721966	5.64965834
20	6.227134803	5.943195772	5.383481334	4.812298424	5.749366404
22	6.275921701	5.9140491	5.912100253	4.885517481	5.864536579
24	6.478561955	6.051252082	5.770291637	5.010371169	5.937487083
26	6.440310968	6.189424868	5.915044382	5.14727767	5.987698509
28	6.42810495	6.203557243	6.110373639	5.245480788	6.053098437
30	6.514428465	6.303944619	6.232362556	5.233765283	6.150151227
32	6.456772283	6.315787003	6.188743807	5.390981753	6.154263479
34	6.44718942	6.36119807	6.261618329	5.453499768	6.189791846
36	6.443970706	6.384687419	6.205916725	5.523615737	6.228531884
38	6.588754083	6.414398196	6.235292428	5.432779958	6.346568651
40	6.495439872	6.412357641	6.330613487	5.595267482	6.301061833
42	6.49708257	6.42306616	6.32282874	5.646015975	6.341994661
44	6.507739218	6.442034547	6.241140716	5.687235589	6.356070187
46	6.549139614	6.44460851	6.341721405	5.674671659	6.337400341
48	6.532955986	6.455917148	6.397207734	5.758232691	6.406352241
50	6.537656559	6.465544315	6.385369424	5.793425134	6.424291085


==> Cook_TI_NC_2sinx_Vert.dat <==
Density	VEM_quad	VEM_hex	Voronoi	Q1	Q2
2	4.300548715	4.300548715	3.496128167	1.8321795	4.064951608
4	5.250854814	5.818738288	4.480376994	3.224161288	4.538735275
6	6.117923181	5.465263496	6.306647148	3.683308769	4.493900422
8	5.831664769	5.758569009	6.170347845	3.976569525	4.800873552
10	6.202844064	5.653031979	5.322238394	4.158593603	4.958744643
12	6.185789439	5.825911343	5.181861561	4.275252672	5.154335881
14	6.104320419	5.670575721	5.407916654	4.346260812	5.331876504
16	6.045214793	5.963233608	5.362788885	4.643393229	5.490385041
18	6.083613538	5.824210846	5.176489126	4.726721966	5.64965834
20	6.21942991	6.040768244	5.674739919	4.812298424	5.749366404
22	6.260332967	5.96960688	6.210852933	4.885517481	5.864536579
24	6.468717112	6.111844693	5.927227597	5.010371169	5.937487083
26	6.438331111	6.178330699	5.892418688	5.14727767	5.987698509
28	6.426926196	6.221187666	6.050723791	5.245480788	6.053098437
30	6.509898025	6.286414099	6.161836559	5.233765283	6.150151227
32	6.456226649	6.324339587	6.041456329	5.390981753	6.154263479
34	6.44705703	6.359566078	6.120418018	5.453499768	6.189791846
36	6.44401628	6.391054744	6.296706395	5.523615737	6.228531884
38	6.582824982	6.415235708	6.270220587	5.432779958	6.346568651
40	6.495221512	6.427932153	6.312447496	5.595267482	6.301061833
42	6.496458515	6.44344777	6.292619514	5.646015975	6.341994661
44	6.507664182	6.4600022	6.21275925	5.687235589	6.356070187
46	6.548868285	6.46808938	6.370810246	5.674671659	6.337400341
48	6.532679798	6.478825793	6.359710717	5.758232691	6.406352241
50	6.537448283	6.489838041	6.406680663	5.793425134	6.424291085


==> Cook_TI_NC_2sinx_w05.dat <==
Density	VEM_quad	VEM_hex	Voronoi	Q1	Q2
2	3.827349341	3.827349341	3.838854215	1.8321795	4.064951608
4	5.619115538	5.251039693	5.537064858	3.224161288	4.538735275
6	5.821200724	5.420137176	6.17058993	3.683308769	4.493900422
8	5.818830679	5.183133786	5.563399125	3.976569525	4.800873552
10	6.115990301	5.359231564	5.375306272	4.158593603	4.958744643
12	5.883620538	5.755986634	5.937809671	4.275252672	5.154335881
14	6.23168132	5.533548199	5.723657691	4.346260812	5.331876504
16	5.883857281	6.057448312	5.905415949	4.643393229	5.490385041
18	6.243710758	5.677570245	5.920170139	4.726721966	5.64965834
20	6.380156916	6.092761414	5.993475987	4.812298424	5.749366404
22	6.589163414	5.967457695	6.022086954	4.885517481	5.864536579
24	6.623260019	6.105832206	5.9358862	5.010371169	5.937487083
26	6.462948802	6.256162556	6.055067868	5.14727767	5.987698509
28	6.440552672	6.226955929	6.161497921	5.245480788	6.053098437
30	6.705023664	6.300746581	6.139501439	5.233765283	6.150151227
32	6.489607927	6.346788842	6.16778117	5.390981753	6.154263479
34	6.463394058	6.396436626	6.069068785	5.453499768	6.189791846
36	6.454264507	6.421004027	6.255326657	5.523615737	6.228531884
38	6.960226428	6.444313695	6.217105583	5.432779958	6.346568651
40	6.519623565	6.442336803	6.274790778	5.595267482	6.301061833
42	6.571432291	6.456322434	6.29748188	5.646015975	6.341994661
44	6.521910563	6.474892244	6.314732348	5.687235589	6.356070187
46	6.580532588	6.478854995	6.352324866	5.674671659	6.337400341
48	6.569901206	6.489538273	6.415748824	5.758232691	6.406352241
50	6.566832923	6.49855363	6.400582198	5.793425134	6.424291085


==> Cook_TI_NC_poly4_Cent.dat <==
Density	VEM_quad	VEM_hex	Voronoi	Q1	Q2
2	5.664945184	5.664945184	5.370465176	4.480535887	8.573988428
4	7.651702421	8.052850081	7.268666464	6.840196224	8.753914276
6	8.240930351	8.481082758	8.156192927	7.744312797	8.794355898
8	8.483203406	8.648929082	8.242592528	8.153384928	8.814413535
10	8.607703561	8.720690524	8.503849001	8.370759372	8.829360433
12	8.677674874	8.752636777	8.605483644	8.496987212	8.837002165
14	8.713270244	8.760662019	8.66814852	8.578886172	8.84290825
16	8.752571645	8.706197833	8.750461151	8.631666444	8.843833728
18	8.77328499	8.741756904	8.800491205	8.674041977	8.849597536
20	8.790675574	8.727717432	8.749505214	8.702906365	8.851160073
22	8.801327877	8.716241159	8.790340339	8.725799283	8.853237121
24	8.810101683	8.707617711	8.832414424	8.74321702	8.854248521
26	8.818873061	8.706878392	8.806137871	8.757694534	8.855597337
28	8.82404741	8.710817213	8.849896126	8.768707577	8.856041043
30	8.828354255	8.712102982	8.828896741	8.77861578	8.856893077
32	8.833741652	8.726942195	8.824563636	8.786823135	8.857730122
34	8.836657836	8.737857578	8.849485079	8.778647562	8.845220556
36	8.838652915	8.749229829	8.859799029	8.799306994	8.858602679
38	8.842706458	8.758381455	8.856461963	8.707958631	8.77670465
40	8.844467485	8.768773151	8.848778779	8.786308703	8.841339535
42	8.844193533	8.778234552	8.88646929	8.742842295	8.79072718
44	8.848586399	8.784183087	8.824215426	8.81574129	8.859780405
46	8.849669991	8.793306036	8.843451892	8.817694573	8.85905379
48	8.822109332	8.800311295	8.865425893	8.821439806	8.860256984
50	8.852679268	8.803960305	8.855950728	8.774891729	8.827676897


==> Cook_TI_NC_poly4_Vert.dat <==
Density	VEM_quad	VEM_hex	Voronoi	Q1	Q2
2	4.236582677	4.236582677	6.560017961	4.480535887	8.573988428
4	5.932040463	6.98641943	7.623272568	6.840196224	8.753914276
6	6.371118677	7.758586567	7.552205457	7.744312797	8.794355898
8	7.006141436	8.104634033	8.364657268	8.153384928	8.814413535
10	7.38293039	8.297189808	8.354843811	8.370759372	8.829360433
12	7.555477185	8.417087954	8.450209977	8.496987212	8.837002165
14	7.742223589	8.498227419	8.532115307	8.578886172	8.84290825
16	7.887830665	8.513400138	8.639693816	8.631666444	8.843833728
18	8.003956755	8.598184683	8.646377491	8.674041977	8.849597536
20	8.090265439	8.631137624	8.725268987	8.702906365	8.851160073
22	8.161624754	8.656769549	8.759668253	8.725799283	8.853237121
24	8.22457368	8.677255634	8.80643719	8.74321702	8.854248521
26	8.273988001	8.694904646	8.686037088	8.757694534	8.855597337
28	8.314534603	8.709360689	8.726966256	8.768707577	8.856041043
30	8.357115677	8.716023922	8.779505803	8.77861578	8.856893077
32	8.38886767	8.731887229	8.80108315	8.786823135	8.857730122
34	8.425927356	8.741201415	8.811702389	8.778647562	8.845220556
36	8.444627961	8.74827647	8.781630133	8.799306994	8.858602679
38	8.466632726	8.755741851	8.84904263	8.707958631	8.77670465
40	8.490326793	8.762475339	8.829954078	8.786308703	8.841339535
42	8.506985941	8.768074902	8.805046759	8.742842295	8.79072718
44	8.522968767	8.771067358	8.815232736	8.81574129	8.859780405
46	8.540537423	8.77765142	8.772315653	8.817694573	8.85905379
48	8.553481835	8.781968831	8.820796705	8.821439806	8.860256984
50	8.56538635	8.774151449	8.805309197	8.774891729	8.827676897


==> Generality_pi4.dat <==
Pc2	c=2,q=0.5	c=2,q=1	c=2,q=2	Pc1.5	c=1.5,q=0.5	c=1.5,q=1	c=1.5,q=2	Pc1	c=1,q=0.5	c=1,q=1	c=1,q=2	Pc0.5	c=0.5,q=0.5	c=0.5,q=1	c=0.5,q=2	Pc0.25	c=0.25,q=0.5	c=0.25,q=1	c=0.25,q=2
1000	1.687618758	0.937643758	0.562656258	1000	1.687525009	0.937550009	0.562562509	1000	1.687337487	0.937362487	0.562374987	1000	1.687149934	0.937174934	0.562187434	1000	1.686962349	0.936987349	0.561999849
990	1.687620336	0.937645336	0.562657836	990	1.68752564	0.93755064	0.56256314	990	1.687336224	0.937361224	0.562373723	990	1.687146775	0.937171775	0.562184275	990	1.686957295	0.936982295	0.561994795
980	1.687621947	0.937646947	0.562659447	980	1.687526284	0.937551284	0.562563784	980	1.687334934	0.937359934	0.562372434	980	1.687143552	0.937168552	0.562181052	980	1.686952137	0.936977137	0.561989637
970	1.687623591	0.937648591	0.562661091	970	1.687526942	0.937551942	0.562564442	970	1.687333619	0.937358619	0.562371119	970	1.687140262	0.937165262	0.562177762	970	1.686946873	0.936971873	0.561984373
960	1.687625269	0.937650269	0.562662769	960	1.687527613	0.937552613	0.562565113	960	1.687332275	0.937357275	0.562369775	960	1.687136904	0.937161904	0.562174404	960	1.686941499	0.936966499	0.561978999
950	1.687626982	0.937651982	0.562664482	950	1.687528298	0.937553298	0.562565798	950	1.687330904	0.937355904	0.562368404	950	1.687133475	0.937158475	0.562170975	950	1.686936012	0.936961012	0.561973512
940	1.687628732	0.937653732	0.562666232	940	1.687528998	0.937553998	0.562566498	940	1.687329503	0.937354503	0.562367003	940	1.687129973	0.937154973	0.562167473	940	1.686930408	0.936955408	0.561967908
930	1.687630519	0.937655519	0.562668019	930	1.687529712	0.937554712	0.562567212	930	1.687328072	0.937353072	0.562365572	930	1.687126396	0.937151396	0.562163896	930	1.686924683	0.936949683	0.561962183
920	1.687632345	0.937657345	0.562669845	920	1.687530443	0.937555443	0.562567943	920	1.68732661	0.93735161	0.56236411	920	1.687122741	0.937147741	0.562160241	920	1.686918834	0.936943834	0.561956334
910	1.687634212	0.937659212	0.562671712	910	1.687531189	0.937556189	0.562568689	910	1.687325116	0.937350116	0.562362616	910	1.687119005	0.937144005	0.562156505	910	1.686912857	0.936937857	0.561950357
900	1.68763612	0.93766112	0.56267362	900	1.687531952	0.937556952	0.562569452	900	1.687323589	0.937348589	0.562361089	900	1.687115187	0.937140187	0.562152687	900	1.686906746	0.936931746	0.561944246
890	1.68763807	0.93766307	0.56267557	890	1.687532732	0.937557732	0.562570232	890	1.687322027	0.937347027	0.562359527	890	1.687111283	0.937136283	0.562148783	890	1.686900498	0.936925498	0.561937998
880	1.687640065	0.937665065	0.562677565	880	1.68753353	0.93755853	0.56257103	880	1.68732043	0.93734543	0.56235793	880	1.687107289	0.937132289	0.562144789	880	1.686894108	0.936919108	0.561931608
870	1.687642106	0.937667106	0.562679606	870	1.687534347	0.937559347	0.562571847	870	1.687318796	0.937343796	0.562356296	870	1.687103204	0.937128204	0.562140704	870	1.686887571	0.936912571	0.561925071
860	1.687644195	0.937669195	0.562681695	860	1.687535182	0.937560182	0.562572682	860	1.687317124	0.937342124	0.562354624	860	1.687099024	0.937124024	0.562136524	860	1.686880882	0.936905882	0.561918382
850	1.687646332	0.937671332	0.562683832	850	1.687536037	0.937561037	0.562573537	850	1.687315413	0.937340413	0.562352913	850	1.687094746	0.937119746	0.562132246	850	1.686874036	0.936899036	0.561911536
840	1.687648521	0.937673521	0.562686021	840	1.687536912	0.937561912	0.562574412	840	1.687313661	0.937338661	0.562351161	840	1.687090366	0.937115366	0.562127866	840	1.686867026	0.936892026	0.561904526
830	1.687650762	0.937675762	0.562688262	830	1.687537808	0.937562808	0.562575308	830	1.687311866	0.937336867	0.562349366	830	1.68708588	0.93711088	0.56212338	830	1.686859847	0.936884847	0.561897347
820	1.687653058	0.937678058	0.562690558	820	1.687538726	0.937563726	0.562576226	820	1.687310028	0.937335028	0.562347528	820	1.687081284	0.937106284	0.562118784	820	1.686852493	0.936877493	0.561889993
810	1.68765541	0.93768041	0.56269291	810	1.687539667	0.937564667	0.562577167	810	1.687308145	0.937333145	0.562345645	810	1.687076575	0.937101575	0.562114075	810	1.686844958	0.936869958	0.561882458
800	1.687657821	0.937682821	0.562695321	800	1.687540631	0.937565631	0.562578131	800	1.687306214	0.937331214	0.562343714	800	1.687071748	0.937096748	0.562109248	800	1.686837234	0.936862234	0.561874734
790	1.687660294	0.937685294	0.562697794	790	1.68754162	0.93756662	0.56257912	790	1.687304235	0.937329235	0.562341735	790	1.687066799	0.937091799	0.562104299	790	1.686829314	0.936854314	0.561866814
780	1.687662829	0.937687829	0.562700329	780	1.687542634	0.937567634	0.562580134	780	1.687302204	0.937327204	0.562339704	780	1.687061723	0.937086723	0.562099223	780	1.686821191	0.936846191	0.561858691
770	1.687665431	0.937690431	0.562702931	770	1.687543674	0.937568674	0.562581174	770	1.687300121	0.937325121	0.562337621	770	1.687056515	0.937081515	0.562094015	770	1.686812857	0.936837857	0.561850357
760	1.687668101	0.937693101	0.562705601	760	1.687544742	0.937569742	0.562582242	760	1.687297983	0.937322983	0.562335483	760	1.68705117	0.93707617	0.56208867	760	1.686804303	0.936829303	0.561841803
750	1.687670842	0.937695842	0.562708342	750	1.687545838	0.937570838	0.562583338	750	1.687295788	0.937320788	0.562333288	750	1.687045683	0.937070683	0.562083183	750	1.686795522	0.936820522	0.561833022
740	1.687673658	0.937698658	0.562711158	740	1.687546964	0.937571964	0.562584464	740	1.687293534	0.937318534	0.562331034	740	1.687040047	0.937065047	0.562077547	740	1.686786502	0.936811502	0.561824002
730	1.68767655	0.93770155	0.56271405	730	1.687548121	0.937573121	0.562585621	730	1.687291218	0.937316218	0.562328718	730	1.687034256	0.937059256	0.562071756	730	1.686777236	0.936802236	0.561814736
720	1.687679523	0.937704523	0.562717023	720	1.68754931	0.93757431	0.56258681	720	1.687288837	0.937313837	0.562326337	720	1.687028305	0.937053305	0.562065805	720	1.686767712	0.936792712	0.561805212
710	1.68768258	0.93770758	0.56272008	710	1.687550532	0.937575532	0.562588032	710	1.687286389	0.937311389	0.562323889	710	1.687022185	0.937047185	0.562059685	710	1.686757919	0.936782919	0.561795419
700	1.687685724	0.937710724	0.562723224	700	1.687551789	0.937576789	0.562589289	700	1.687283872	0.937308872	0.562321372	700	1.687015891	0.937040891	0.562053391	700	1.686747846	0.936772846	0.561785346
690	1.687688959	0.937713959	0.562726459	690	1.687553083	0.937578083	0.562590583	690	1.687281281	0.937306281	0.562318781	690	1.687009414	0.937034414	0.562046914	690	1.686737482	0.936762482	0.561774982
680	1.687692289	0.937717289	0.562729789	680	1.687554414	0.937579414	0.562591914	680	1.687278614	0.937303614	0.562316114	680	1.687002747	0.937027747	0.562040247	680	1.686726812	0.936751812	0.561764312
670	1.687695718	0.937720718	0.562733218	670	1.687555785	0.937580785	0.562593285	670	1.687275868	0.937300868	0.562313368	670	1.68699588	0.93702088	0.56203338	670	1.686715823	0.936740823	0.561753323
660	1.687699252	0.937724252	0.562736752	660	1.687557198	0.937582198	0.562594698	660	1.687273038	0.937298038	0.562310538	660	1.686988805	0.937013805	0.562026305	660	1.686704501	0.936729501	0.561742001
650	1.687702894	0.937727894	0.562740394	650	1.687558655	0.937583655	0.562596155	650	1.687270121	0.937295121	0.562307621	650	1.686981513	0.937006513	0.562019013	650	1.686692831	0.936717831	0.561730331
640	1.68770665	0.93773165	0.56274415	640	1.687560157	0.937585157	0.562597657	640	1.687267112	0.937292112	0.562304612	640	1.686973992	0.936998992	0.562011492	640	1.686680795	0.936705795	0.561718295
630	1.687710525	0.937735525	0.562748025	630	1.687561706	0.937586706	0.562599206	630	1.687264009	0.937289009	0.562301509	630	1.686966232	0.936991232	0.562003732	630	1.686668378	0.936693378	0.561705878
620	1.687714526	0.937739526	0.562752026	620	1.687563306	0.937588306	0.562600806	620	1.687260805	0.937285805	0.562298305	620	1.686958222	0.936983222	0.561995722	620	1.686655559	0.936680559	0.561693059
610	1.687718657	0.937743657	0.562756157	610	1.687564957	0.937589957	0.562602457	610	1.687257495	0.937282495	0.562294995	610	1.686949949	0.936974949	0.561987449	610	1.686642319	0.936667319	0.561679819
600	1.687722926	0.937747926	0.562760426	600	1.687566664	0.937591664	0.562604164	600	1.687254076	0.937279076	0.562291576	600	1.6869414	0.9369664	0.5619789	600	1.686628638	0.936653638	0.561666138
590	1.68772734	0.93775234	0.56276484	590	1.687568429	0.937593429	0.562605929	590	1.68725054	0.93727554	0.56228804	590	1.686932562	0.936957562	0.561970062	590	1.686614493	0.936639493	0.561651993
580	1.687731906	0.937756906	0.562769406	580	1.687570255	0.937595255	0.562607755	580	1.687246883	0.937271883	0.562284383	580	1.686923418	0.936948418	0.561960918	580	1.68659986	0.93662486	0.56163736
570	1.687736632	0.937761632	0.562774132	570	1.687572144	0.937597144	0.562609644	570	1.687243097	0.937268097	0.562280597	570	1.686913953	0.936938953	0.561951453	570	1.686584713	0.936609713	0.561622213
560	1.687741527	0.937766527	0.562779027	560	1.687574101	0.937599101	0.562611601	560	1.687239175	0.937264175	0.562276675	560	1.686904149	0.936929149	0.561941649	560	1.686569024	0.936594024	0.561606524
550	1.6877466	0.9377716	0.5627841	550	1.68757613	0.93760113	0.56261363	550	1.687235111	0.937260111	0.562272611	550	1.686893989	0.936918989	0.561931489	550	1.686552764	0.936577764	0.561590264
540	1.687751861	0.937776861	0.562789361	540	1.687578233	0.937603233	0.562615733	540	1.687230896	0.937255896	0.562268396	540	1.686883452	0.936908452	0.561920952	540	1.686535901	0.936560901	0.561573401
530	1.68775732	0.93778232	0.56279482	530	1.687580415	0.937605415	0.562617915	530	1.687226522	0.937251522	0.562264022	530	1.686872518	0.936897518	0.561910018	530	1.686518402	0.936543402	0.561555902
520	1.68776299	0.93778799	0.56280049	520	1.687582682	0.937607682	0.562620182	520	1.68722198	0.93724698	0.56225948	520	1.686861162	0.936886162	0.561898662	520	1.686500229	0.936525229	0.561537729
510	1.687768881	0.937793881	0.562806381	510	1.687585037	0.937610037	0.562622537	510	1.687217259	0.937242259	0.562254759	510	1.686849361	0.936874361	0.561886861	510	1.686481342	0.936506342	0.561518842
500	1.687775009	0.937800009	0.562812509	500	1.687587487	0.937612487	0.562624987	500	1.687212349	0.937237349	0.562249849	500	1.686837087	0.936862087	0.561874587	500	1.6864617	0.9364867	0.5614992
490	1.687781386	0.937806386	0.562818886	490	1.687590036	0.937615036	0.562627536	490	1.687207239	0.937232239	0.562244739	490	1.686824312	0.936849312	0.561861812	490	1.686441254	0.936466254	0.561478754
480	1.687788029	0.937813029	0.562825529	480	1.687592692	0.937617692	0.562630192	480	1.687201916	0.937226916	0.562239416	480	1.686811004	0.936836004	0.561848504	480	1.686419956	0.936444956	0.561457456
470	1.687794955	0.937819955	0.562832455	470	1.687595461	0.937620461	0.562632961	470	1.687196365	0.937221365	0.562233865	470	1.686797129	0.936822129	0.561834629	470	1.686397751	0.936422751	0.561435251
460	1.687802182	0.937827182	0.562839682	460	1.687598349	0.937623349	0.562635849	460	1.687190574	0.937215574	0.562228074	460	1.68678265	0.93680765	0.56182015	460	1.686374579	0.936399579	0.561412079
450	1.68780973	0.93783473	0.56284723	450	1.687601367	0.937626367	0.562638867	450	1.687184524	0.937209524	0.562222024	450	1.686767527	0.936792527	0.561805027	450	1.686350376	0.936375376	0.561387876
440	1.687817621	0.937842621	0.562855121	440	1.687604521	0.937629521	0.562642021	440	1.687178199	0.937203199	0.562215699	440	1.686751716	0.936776716	0.561789216	440	1.686325072	0.936350072	0.561362572
430	1.687825879	0.937850879	0.562863379	430	1.687607822	0.937632822	0.562645322	430	1.68717158	0.93719658	0.56220908	430	1.686735169	0.936760169	0.561772669	430	1.686298589	0.936323589	0.561336089
420	1.687834531	0.937859531	0.562872031	420	1.68761128	0.93763628	0.56264878	420	1.687164645	0.937189645	0.562202145	420	1.686717833	0.936742833	0.561755333	420	1.686270844	0.936295844	0.561308344
410	1.687843604	0.937868604	0.562881104	410	1.687614906	0.937639906	0.562652406	410	1.687157372	0.937182372	0.562194872	410	1.686699651	0.936724651	0.561737151	410	1.686241744	0.936266744	0.561279244
400	1.687853131	0.937878131	0.562890631	400	1.687618714	0.937643714	0.562656214	400	1.687149734	0.937174734	0.562187234	400	1.686680558	0.936705558	0.561718058	400	1.686211187	0.936236187	0.561248687
390	1.687863147	0.937888147	0.562900647	390	1.687622717	0.937647717	0.562660217	390	1.687141704	0.937166704	0.562179204	390	1.686660485	0.936685485	0.561697985	390	1.686179061	0.936204061	0.561216561
380	1.687873689	0.937898689	0.562911189	380	1.687626931	0.937651931	0.562664431	380	1.687133251	0.937158251	0.562170751	380	1.686639355	0.936664355	0.561676855	380	1.686145242	0.936170242	0.561182742
370	1.687884802	0.937909802	0.562922302	370	1.687631372	0.937656372	0.562668872	370	1.68712434	0.93714934	0.56216184	370	1.68661708	0.93664208	0.56165458	370	1.686109593	0.936134593	0.561147093
360	1.687896532	0.937921532	0.562934032	360	1.687636059	0.937661059	0.562673559	360	1.687114934	0.937139934	0.562152434	360	1.686593567	0.936618567	0.561631067	360	1.68607196	0.93609696	0.56110946
350	1.687908932	0.937933932	0.562946432	350	1.687641015	0.937666015	0.562678515	350	1.687104989	0.937129989	0.562142489	350	1.686568709	0.936593709	0.561606209	350	1.686032173	0.936057173	0.561069673
340	1.687922061	0.937947061	0.562959561	340	1.687646261	0.937671261	0.562683761	340	1.687094459	0.937119459	0.562131959	340	1.686542386	0.936567386	0.561579886	340	1.685990043	0.936015043	0.561027543
330	1.687935986	0.937960986	0.562973486	330	1.687651826	0.937676826	0.562689326	330	1.687083289	0.937108289	0.562120789	330	1.686514466	0.936539466	0.561551966	330	1.685945356	0.935970356	0.560982856
320	1.687950782	0.937975782	0.562988282	320	1.687657737	0.937682737	0.562695237	320	1.68707142	0.93709642	0.56210892	320	1.686484798	0.936509798	0.561522298	320	1.685897871	0.935922871	0.560935371
310	1.687966531	0.937991531	0.563004031	310	1.68766403	0.93768903	0.56270153	310	1.687058785	0.937083785	0.562096285	310	1.686453214	0.936478214	0.561490714	310	1.685847318	0.935872318	0.560884818
300	1.687983331	0.938008331	0.563020831	300	1.687670742	0.937695742	0.562708242	300	1.687045305	0.937070305	0.562082805	300	1.686419521	0.936444521	0.561457021	300	1.685793389	0.935818389	0.560830889
290	1.688001289	0.938026289	0.563038789	290	1.687677917	0.937702917	0.562715417	290	1.687030894	0.937055894	0.562068394	290	1.6863835	0.9364085	0.561421	290	1.685735734	0.935760734	0.560773234
280	1.68802053	0.93804553	0.56305803	280	1.687685604	0.937710604	0.562723104	280	1.687015452	0.937040452	0.562052952	280	1.686344902	0.936369902	0.561382402	280	1.685673954	0.935698954	0.560711454
270	1.688041196	0.938066196	0.563078696	270	1.687693859	0.937718859	0.562731359	270	1.686998864	0.937023864	0.562036364	270	1.686303441	0.936328441	0.561340941	270	1.685607589	0.935632589	0.560645089
260	1.688063451	0.938088451	0.563100951	260	1.687702749	0.937727749	0.562740249	260	1.686980998	0.937005998	0.562018498	260	1.686258785	0.936283785	0.561296285	260	1.68553611	0.93556111	0.56057361
250	1.688087487	0.938112487	0.563124987	250	1.687712349	0.937737349	0.562749849	250	1.6869617	0.9369867	0.5619992	250	1.68621055	0.93623555	0.56124805	250	1.6854589	0.9354839	0.5604964
240	1.688113525	0.938138525	0.563151025	240	1.687722749	0.937747749	0.562760249	240	1.68694079	0.93696579	0.56197829	240	1.686158288	0.936183288	0.561195788	240	1.685375243	0.935400243	0.560412743
230	1.688141828	0.938166828	0.563179328	230	1.687734052	0.937759052	0.562771552	230	1.686918057	0.936943057	0.561955557	230	1.686101472	0.936126472	0.561138972	230	1.685284296	0.935309296	0.560321796
220	1.688172703	0.938197703	0.563210203	220	1.687746381	0.937771381	0.562783881	220	1.686893254	0.936918254	0.561930754	220	1.686039481	0.936064481	0.561076981	220	1.685185062	0.935210062	0.560222562
210	1.688206518	0.938231518	0.563244018	210	1.687759883	0.937784883	0.562797383	210	1.686866082	0.936891082	0.561903582	210	1.685971573	0.935996573	0.561009073	210	1.685076355	0.935101355	0.560113855
200	1.688243714	0.938268714	0.563281214	200	1.687774734	0.937799734	0.562812234	200	1.686836187	0.936861187	0.561873687	200	1.685896859	0.935921859	0.560934359	200	1.684956751	0.934981751	0.559994251
190	1.688284825	0.938309825	0.563322325	190	1.687791146	0.937816146	0.562828646	190	1.686803137	0.936828137	0.561840637	190	1.685814263	0.935839263	0.560851763	190	1.684824523	0.934849523	0.559862023
180	1.688330504	0.938355504	0.563368004	180	1.687809378	0.937834378	0.562846878	180	1.686766404	0.936791404	0.561803904	180	1.685722466	0.935747466	0.560759966	180	1.684677563	0.934702563	0.559715063
170	1.688381555	0.938406555	0.563419055	170	1.687829753	0.937854753	0.562867253	170	1.686725337	0.936750337	0.561762837	170	1.68561984	0.93564484	0.56065734	170	1.684513262	0.934538262	0.559550762
160	1.688438987	0.938463987	0.563476487	160	1.68785267	0.93787767	0.56289017	160	1.686679121	0.936704121	0.561716621	160	1.685504351	0.935529351	0.560541851	160	1.684328361	0.934353361	0.559365861
150	1.688504076	0.938529076	0.563541576	150	1.687878638	0.937903638	0.562916138	150	1.686626722	0.936651722	0.561664222	150	1.685373417	0.935398417	0.560410917	150	1.684118724	0.934143724	0.559156224
140	1.688578461	0.938603461	0.563615961	140	1.687908309	0.937933309	0.562945809	140	1.686566811	0.936591811	0.561604311	140	1.685223719	0.935248719	0.560261219	140	1.683879033	0.933904033	0.558916533
130	1.688664288	0.938689288	0.563701788	130	1.687942537	0.937967537	0.562980037	130	1.686497648	0.936522648	0.561535148	130	1.685050911	0.935075911	0.560088411	130	1.683602325	0.933627325	0.558639825
120	1.688764416	0.938789416	0.563801916	120	1.687982456	0.938007456	0.563019956	120	1.68641691	0.93644191	0.56145441	120	1.684849194	0.934874194	0.559886694	120	1.683279308	0.933304308	0.558316808
110	1.688882745	0.938907745	0.563920245	110	1.688029617	0.938054617	0.563067117	110	1.686321426	0.936346426	0.561358926	110	1.684610653	0.934635653	0.559648153	110	1.682897297	0.932922297	0.557934797
100	1.689024734	0.939049734	0.564062234	100	1.688086187	0.938111187	0.563123687	100	1.686206751	0.936231751	0.561244251	100	1.68432419	0.93434919	0.55936169	100	1.682438504	0.932463504	0.557476004
90	1.689198267	0.939223267	0.564235767	90	1.688155293	0.938180293	0.563192793	90	1.686066452	0.936091452	0.561103952	90	1.683973753	0.933998753	0.559011253	90	1.681877197	0.931902197	0.556914697
80	1.68941517	0.93944017	0.56445267	80	1.688241621	0.938266621	0.563279121	80	1.685890861	0.935915861	0.560928361	80	1.683535219	0.933560219	0.558572719	80	1.681174695	0.931199695	0.556212195
70	1.689694024	0.939719024	0.564731524	70	1.688352526	0.938377526	0.563390026	70	1.685664747	0.935689747	0.560702247	70	1.682970592	0.932995592	0.558008092	70	1.680270061	0.930295061	0.555307561
60	1.69006579	0.94009079	0.56510329	60	1.688500243	0.938525243	0.563537743	60	1.685362642	0.935387642	0.560400142	60	1.682216361	0.932241361	0.557253861	60	1.679061402	0.929086402	0.554098902
50	1.690586187	0.940611187	0.565623687	50	1.688706751	0.938731751	0.563744251	50	1.684938504	0.934963504	0.559976004	50	1.681157761	0.931182761	0.556195261	50	1.677364519	0.927389519	0.552402019
40	1.691366621	0.941391621	0.566404121	40	1.689015861	0.939040861	0.564053361	40	1.684299695	0.934324695	0.559337195	40	1.679564001	0.929589001	0.554601501	40	1.674808781	0.924833781	0.549846281
30	1.69266691	0.94269191	0.56770441	30	1.689529308	0.939554308	0.564566808	30	1.683228069	0.933253069	0.558265569	30	1.676892114	0.926917114	0.551929614	30	1.670521444	0.920546444	0.545558944
20	1.695265861	0.945290861	0.570303361	20	1.690549695	0.940574695	0.565587195	20	1.681058781	0.931083781	0.556096281	20	1.671489757	0.921514757	0.546527257	20	1.661842624	0.911867624	0.536880124
19	1.695676023	0.945701023	0.570713523	19	1.690710015	0.940735015	0.565747515	19	1.680713088	0.930738088	0.555750588	19	1.670629613	0.920654613	0.545667113	19	1.660459591	0.910484591	0.535497091
18	1.696131695	0.946156695	0.571169195	18	1.690887895	0.940912895	0.565925395	18	1.68032797	0.93035297	0.55536547	18	1.669671614	0.919696614	0.544709114	18	1.658918826	0.908943826	0.533956326
17	1.696640897	0.946665897	0.571678397	17	1.691086386	0.941111386	0.566123886	17	1.67989628	0.92992128	0.55493378	17	1.668598064	0.918623064	0.543635564	17	1.657191738	0.907216738	0.532229238
16	1.69721365	0.94723865	0.57225115	16	1.691309289	0.941334289	0.566346789	16	1.679409032	0.929434032	0.554446532	16	1.66738673	0.91741173	0.54242423	16	1.655242382	0.905267382	0.530279882
15	1.697862642	0.947887642	0.572900142	15	1.691561402	0.941586402	0.566598902	15	1.678854777	0.928879777	0.553892277	15	1.666009291	0.916034291	0.541046791	15	1.653024944	0.903049944	0.528062444
14	1.698604181	0.948629181	0.573641681	14	1.691848867	0.941873867	0.566886367	14	1.678218686	0.928243686	0.553256186	14	1.664429097	0.914454097	0.539466597	14	1.650480101	0.900505101	0.525517601
13	1.699459582	0.949484582	0.574497082	13	1.692179678	0.942204678	0.567217178	13	1.677481212	0.927506212	0.552518712	13	1.662597873	0.912622873	0.537635373	13	1.647529659	0.897554659	0.522567159
12	1.700457253	0.950482253	0.575494753	12	1.692564431	0.942589431	0.567601931	12	1.676616058	0.926641058	0.551653558	12	1.660450715	0.910475715	0.535488215	12	1.644068402	0.894093402	0.519105902
11	1.701635905	0.951660905	0.576673405	11	1.693017484	0.943042484	0.568054984	11	1.675586983	0.925611983	0.550624483	11	1.657898269	0.907923269	0.532935769	11	1.639951342	0.889976342	0.514988842
10	1.703049695	0.953074695	0.578087195	10	1.693558781	0.943583781	0.568596281	10	1.674342624	0.924367624	0.549380124	10	1.65481403	0.90483903	0.52985153	10	1.634972999	0.884997999	0.510010499
9	1.704776784	0.954801784	0.579814284	9	1.694216859	0.944241859	0.569254359	9	1.672807715	0.922832715	0.547845215	9	1.651012846	0.901037846	0.526050346	9	1.628832252	0.878857252	0.503869752
8	1.706934289	0.956959289	0.581971789	8	1.695034032	0.945059032	0.570071532	8	1.670867382	0.920892382	0.545904882	8	1.646212548	0.896237548	0.521250048	8	1.62106953	0.87109453	0.49610703
7	1.70970601	0.95973101	0.58474351	7	1.696075828	0.946100828	0.571113328	7	1.668337244	0.918362244	0.543374744	7	1.639961032	0.889986032	0.514998532	7	1.610947193	0.860972193	0.485984693
6	1.713397764	0.963422764	0.588435264	6	1.697449392	0.947474392	0.572486892	6	1.664901735	0.914926735	0.539939235	6	1.631486197	0.881511197	0.506523697	6	1.597202777	0.847227777	0.472240277
5	1.718558781	0.968583781	0.593596281	5	1.699342624	0.949367624	0.574380124	5	1.659972999	0.909997999	0.535010499	5	1.619353624	0.869378624	0.494391124	5	1.577484499	0.827509499	0.452521999
4.9	1.719190145	0.969215145	0.594227645	4.9	1.699572063	0.949597063	0.574609563	4.9	1.659359938	0.909384938	0.534397438	4.9	1.617846532	0.867871532	0.492884032	4.9	1.575031845	0.825056845	0.450069345
4.8	1.719847679	0.969872679	0.594885179	4.8	1.699810508	0.949835508	0.574848008	4.8	1.658719118	0.908744118	0.533756618	4.8	1.616271662	0.866296662	0.491309162	4.8	1.572468141	0.822493141	0.447505641
4.7	1.720533042	0.970558042	0.595570542	4.7	1.700058499	0.950083499	0.575095999	4.7	1.658048624	0.908073624	0.533086124	4.7	1.614624365	0.864649365	0.489661865	4.7	1.569785722	0.819810722	0.444823222
4.6	1.72124804	0.97127304	0.59628554	4.6	1.700316617	0.950341617	0.575354117	4.6	1.65734636	0.90737136	0.53238386	4.6	1.612899556	0.862924556	0.487937056	4.6	1.566976204	0.817001204	0.442013704
4.5	1.721994637	0.972019637	0.597032137	4.5	1.700585493	0.950610493	0.575622993	4.5	1.65661003	0.90663503	0.53164753	4.5	1.611091666	0.861116666	0.486129166	4.5	1.5640304	0.8140554	0.4390679
4.4	1.722774975	0.972799975	0.597812475	4.4	1.700865811	0.950890811	0.575903311	4.4	1.655837112	0.905862112	0.530874612	4.4	1.609194582	0.859219582	0.484232082	4.4	1.560938222	0.810963222	0.435975722
4.3	1.723591395	0.973616395	0.598628895	4.3	1.701158315	0.951183315	0.576195815	4.3	1.65502483	0.90504983	0.53006233	4.3	1.607201581	0.857226581	0.482239081	4.3	1.557688567	0.807713567	0.432726067
4.2	1.724446458	0.974471458	0.599483958	4.2	1.70146381	0.95148881	0.57650131	4.2	1.654170124	0.904195124	0.529207624	4.2	1.60510525	0.85513025	0.48014275	4.2	1.554269188	0.804294188	0.429306688
4.1	1.725342974	0.975367974	0.600380474	4.1	1.701783179	0.951808179	0.576820679	4.1	1.653269608	0.903294608	0.528307108	4.1	1.602897396	0.852922396	0.477934896	4.1	1.550666544	0.800691544	0.425704044
4	1.726284032	0.976309032	0.601321532	4	1.702117382	0.952142382	0.577154882	4	1.65231953	0.90234453	0.52735703	4	1.600568944	0.850593944	0.475606444	4	1.546865623	0.796890624	0.421903123
3.9	1.727273037	0.977298037	0.602310537	3.9	1.702467471	0.952492471	0.577504971	3.9	1.651315721	0.901340721	0.526353221	3.9	1.598109811	0.848134811	0.473147311				
3.8	1.728313748	0.978338748	0.603351248	3.8	1.702834599	0.952859599	0.577872099	3.8	1.650253531	0.900278531	0.525291031	3.8	1.595508768	0.845533768	0.470546268				
3.7	1.729410328	0.979435328	0.604447828	3.7	1.703220032	0.953245032	0.578257532	3.7	1.649127766	0.899152766	0.524165266	3.7	1.592753268	0.842778268	0.467790768				
3.6	1.730567401	0.980592401	0.605604901	3.6	1.703625163	0.953650163	0.578662663	3.6	1.647932599	0.897957599	0.522970099	3.6	1.589829252	0.839854252	0.464866752				
3.5	1.731790114	0.981815114	0.606827614	3.5	1.70405153	0.95407653	0.57908903	3.5	1.646661479	0.896686479	0.521698979	3.5	1.586720917	0.836745917	0.461758417				
3.4	1.733084215	0.983109215	0.608121715	3.4	1.704500832	0.954525832	0.579538332	3.4	1.645307006	0.895332006	0.520344506	3.4	1.583410433	0.833435433	0.458447933				
3.3	1.734456143	0.984481143	0.609493643	3.3	1.704974953	0.954999953	0.580012453	3.3	1.6438608	0.8938858	0.5188983	3.3	1.579877616	0.829902616	0.454915116				
3.2	1.735913137	0.985938137	0.610950637	3.2	1.705475988	0.955500988	0.580513488	3.2	1.642313329	0.892338329	0.517350829	3.2	1.576099523	0.826124523	0.451137023				
3.1	1.737463361	0.987488361	0.612500861	3.1	1.706006269	0.956031269	0.581043769	3.1	1.640653706	0.890678706	0.515691206	3.1	1.572049973	0.822074973	0.447087473				
3	1.739116058	0.989141058	0.614153558	3	1.706568402	0.956593402	0.581605902	3	1.638869443	0.888894443	0.513906943	3	1.567698957	0.817723957	0.442736457				
2.9	1.740881736	0.990906736	0.615919236	2.9	1.707165308	0.957190308	0.582202808	2.9	1.636946149	0.886971149	0.511983649	2.9	1.563011919	0.813036919	0.438049419				
2.8	1.742772388	0.992797388	0.617809888	2.8	1.70780027	0.95782527	0.58283777	2.8	1.634867154	0.884892154	0.509904654	2.8	1.557948867	0.807973867	0.432986367				
2.7	1.74480177	0.99482677	0.61983927	2.7	1.708476988	0.958501988	0.583514488	2.7	1.632613048	0.882638048	0.507650548	2.7	1.55246327	0.80248827	0.42750077				
2.6	1.746985729	0.997010729	0.622023229	2.6	1.709199648	0.959224648	0.584237148	2.6	1.630161093	0.880186093	0.505198593	2.6	1.546500683	0.796525683	0.421538183				
2.5	1.749342624	0.999367624	0.624380124	2.5	1.709972999	0.959997999	0.585010499	2.5	1.627484499	0.877509499	0.502521999	2.5	1.539996998	0.790021998	0.415034498				
2.4	1.751893841	1.001918841	0.626931341	2.4	1.710802451	0.960827451	0.585839951	2.4	1.624551474	0.874576474	0.499588974	2.4	1.532876235	0.782901235	0.407913735				
2.3	1.754664443	1.004689443	0.629701943	2.3	1.711694186	0.961719186	0.586731686	2.3	1.62132403	0.87134903	0.49636153	2.3	1.525047683	0.775072683	0.400085183				
2.2	1.757683993	1.007708993	0.632721493	2.2	1.712655293	0.962680293	0.587692793	2.2	1.617756404	0.867781404	0.492793904								
2.1	1.76098762	1.01101262	0.63602512	2.1	1.713693933	0.963718933	0.588731433	2.1	1.613792998	0.863817998	0.488830498								
2	1.764617382	1.014642382	0.639654882	2	1.71481953	0.96484453	0.58985703	2	1.609365624	0.859390624	0.484403124								
1.9	1.768624073	1.018649073	0.643661573	1.9	1.716043005	0.966068005	0.591080505	1.9	1.604389784	0.854414784	0.479427284								
1.8	1.773069608	1.023094608	0.648107108	1.8	1.717377044	0.967402044	0.592414544	1.8	1.598759566	0.848784566	0.473797066								
1.7	1.778030244	1.028055244	0.653067744	1.7	1.718836418	0.968861418	0.593873918	1.7	1.592340526	0.842365526	0.467378026								
1.6	1.783600988	1.033625988	0.658638488	1.6	1.720438329	0.970463329	0.595475829	1.6	1.584959569	0.834984569	0.459997069								
1.5	1.789901735	1.039926735	0.664939235	1.5	1.722202777	0.972227777	0.597240277	1.5	1.576390276	0.826415276	0.451427776								
1.4	1.797085984	1.047110984	0.672123484	1.4	1.724152869	0.974177869	0.599190369	1.4	1.566331121	0.816356121	0.441368621								
1.3	1.805353494	1.055378494	0.680390994	1.3	1.72631494	0.97633994	0.60135244	1.3	1.554372261	0.804397261	0.429409761								
1.2	1.814969118	1.064994118	0.690006618	1.2	1.728718141	0.978743141	0.603755641	1.2	1.539943401	0.789968401	0.414980901								
1.1	1.826291657	1.076316657	0.701329157	1.1	1.731392767	0.981417767	0.606430267	1.1	1.522229027	0.772254027	0.397266527								
1	1.83981953	1.08984453	0.71485703	1	1.734365624	0.984390624	0.609403124	1	1.500024998	0.750049998	0.375062498								
0.9	1.856265933	1.106290933	0.731303433	0.9	1.737648455	0.987673455	0.612685955												
0.8	1.876688329	1.126713329	0.751725829	0.8	1.741209569	0.991234569	0.616247069												
0.7	1.902724297	1.152749297	0.777761797	0.7	1.744902549	0.994927549	0.619940049												
0.6	1.937051474	1.187076474	0.812088974	0.6	1.748276734	0.998301734	0.623314234												
0.5	1.984365624	1.234390624	0.859403124	0.5	1.750024998	1.000049998	0.625062498												
0.4	2.053709569	1.303734569	0.928747069	0.4	1.746138278	0.996163278	0.621175778												
0.3	2.164943401	1.414968401	1.039980901	0.3	1.722302773	0.972327773	0.597340273												
0.2	2.371138278	1.621163278	1.246175778																
0.1	2.859540617	2.109565617	1.734578117																


==> Generality_pi4m.dat <==
Pc2	c=2,q=0.5	c=2,q=1	c=2,q=2	Pc1.5	c=1.5,q=0.5	c=1.5,q=1	c=1.5,q=2	Pc1	c=1,q=0.5	c=1,q=1	c=1,q=2	Pc0.5	c=0.5,q=0.5	c=0.5,q=1	c=0.5,q=2	Pc0.25	c=0.25,q=0.5	c=0.25,q=1	c=0.25,q=2
1000	1.687618758	0.937643758	0.562656258	1000	1.687525009	0.937550009	0.562562509	1000	1.687337487	0.937362487	0.562374987	1000	1.687149934	0.937174934	0.562187434	1000	1.686962349	0.936987349	0.561999849
100	1.689024734	0.939049734	0.564062234	100	1.688086187	0.938111187	0.563123687	100	1.686206751	0.936231751	0.561244251	100	1.68432419	0.93434919	0.55936169	100	1.682438504	0.932463504	0.557476004
10	1.703049695	0.953074695	0.578087195	10	1.693558781	0.943583781	0.568596281	10	1.674342624	0.924367624	0.549380124	10	1.65481403	0.90483903	0.52985153	10	1.634972999	0.884997999	0.510010499
0.1	2.859540617	2.109565617	1.734578117	0.3	1.722302773	0.972327773	0.597340273	1	1.500024998	0.750049998	0.375062498	2.3	1.525047683	0.775072683	0.400085183	4	1.546865623	0.796890624	0.421903123


==> Generality_pi9.dat <==
Pc2	c=2,q=0.5	c=2,q=2	Pc1.5	c=1.5,q=0.5	c=1.5,q=2	Pc1	c=1,q=0.5	c=1,q=2	Pc0.5	c=0.5,q=0.5	c=0.5,q=2	Pc0.25	c=0.25,q=0.5	c=0.25,q=2
1000	0.630747729	0.165940323	1000	0.630708962	0.165901556	1000	0.630631356	0.16582395	1000	0.630553652	0.165746246	1000	0.630475851	0.165668445
990	0.630755213	0.165947807	990	0.630716055	0.165908649	990	0.630637663	0.165830257	990	0.630559172	0.165751766	990	0.630480581	0.165673175
980	0.63076285	0.165955445	980	0.630723292	0.165915886	980	0.630644099	0.165836693	980	0.630564804	0.165757398	980	0.630485408	0.165678002
970	0.630770645	0.165963239	970	0.630730679	0.165923273	970	0.630650667	0.165843261	970	0.630570553	0.165763147	970	0.630490334	0.165682928
960	0.630778602	0.165971197	960	0.630738219	0.165930813	960	0.630657373	0.165849967	960	0.630576421	0.165769015	960	0.630495363	0.165687957
950	0.630786727	0.165979321	950	0.630745918	0.165938512	950	0.630664219	0.165856813	950	0.630582412	0.165775006	950	0.630500497	0.165693091
940	0.630795025	0.165987619	940	0.630753781	0.165946375	940	0.630671211	0.165863805	940	0.630588531	0.165781125	940	0.630505741	0.165698335
930	0.630803501	0.165996095	930	0.630761813	0.165954407	930	0.630678354	0.165870948	930	0.630594782	0.165787376	930	0.630511097	0.165703691
920	0.630812161	0.166004755	920	0.63077002	0.165962614	920	0.630685651	0.165878245	920	0.630601168	0.165793762	920	0.630516569	0.165709163
910	0.630821012	0.166013606	910	0.630778407	0.165971001	910	0.630693109	0.165885703	910	0.630607694	0.165800288	910	0.630522161	0.165714755
900	0.630830059	0.166022653	900	0.63078698	0.165979574	900	0.630700733	0.165893327	900	0.630614365	0.165806959	900	0.630527878	0.165720472
890	0.630839309	0.166031903	890	0.630795746	0.16598834	890	0.630708528	0.165901122	890	0.630621186	0.165813781	890	0.630533722	0.165726316
880	0.63084877	0.166041364	880	0.630804712	0.165997306	880	0.6307165	0.165909094	880	0.630628162	0.165820756	880	0.630539699	0.165732293
870	0.630858449	0.166051043	870	0.630813883	0.166006477	870	0.630724655	0.165917249	870	0.630635299	0.165827893	870	0.630545813	0.165738407
860	0.630868352	0.166060946	860	0.630823268	0.166015862	860	0.630733	0.165925594	860	0.630642601	0.165835195	860	0.63055207	0.165744664
850	0.630878488	0.166071082	850	0.630832873	0.166025467	850	0.630741541	0.165934135	850	0.630650074	0.165842668	850	0.630558473	0.165751067
840	0.630888866	0.16608146	840	0.630842707	0.166035301	840	0.630750285	0.165942879	840	0.630657726	0.16585032	840	0.630565028	0.165757622
830	0.630899494	0.166092088	830	0.630852778	0.166045372	830	0.63075924	0.165951834	830	0.630665561	0.165858155	830	0.630571741	0.165764335
820	0.630910381	0.166102975	820	0.630863095	0.166055689	820	0.630768414	0.165961008	820	0.630673588	0.165866182	820	0.630578617	0.165771211
810	0.630921537	0.166114131	810	0.630873666	0.16606626	810	0.630777813	0.165970407	810	0.630681812	0.165874406	810	0.630585663	0.165778257
800	0.630932971	0.166125565	800	0.630884502	0.166077096	800	0.630787448	0.165980042	800	0.630690242	0.165882836	800	0.630592884	0.165785478
790	0.630944695	0.166137289	790	0.630895611	0.166088206	790	0.630797326	0.16598992	790	0.630698885	0.165891479	790	0.630600288	0.165792882
780	0.63095672	0.166149314	780	0.630907006	0.1660996	780	0.630807458	0.166000052	780	0.63070775	0.165900344	780	0.630607881	0.165800475
770	0.630969057	0.166161651	770	0.630918697	0.166111291	770	0.630817853	0.166010447	770	0.630716844	0.165909438	770	0.630615671	0.165808265
760	0.630981719	0.166174313	760	0.630930695	0.166123289	760	0.630828521	0.166021115	760	0.630726178	0.165918772	760	0.630623666	0.16581626
750	0.630994718	0.166187313	750	0.630943013	0.166135607	750	0.630839473	0.166032067	750	0.63073576	0.165928354	750	0.630631874	0.165824468
740	0.631008069	0.166200663	740	0.630955665	0.166148259	740	0.630850722	0.166043316	740	0.630745601	0.165938195	740	0.630640302	0.165832896
730	0.631021786	0.16621438	730	0.630968662	0.166161256	730	0.630862278	0.166054872	730	0.630755711	0.165948305	730	0.630648961	0.165841555
720	0.631035883	0.166228477	720	0.630982021	0.166174615	720	0.630874155	0.166066749	720	0.630766102	0.165958696	720	0.63065786	0.165850455
710	0.631050378	0.166242972	710	0.630995756	0.16618835	710	0.630886367	0.166078961	710	0.630776785	0.165969379	710	0.63066701	0.165859604
700	0.631065287	0.166257881	700	0.631009883	0.166202477	700	0.630898928	0.166091522	700	0.630787773	0.165980367	700	0.63067642	0.165869014
690	0.631080627	0.166273221	690	0.63102442	0.166217014	690	0.630911852	0.166104446	690	0.630799079	0.165991673	690	0.630686102	0.165878696
680	0.631096419	0.166289013	680	0.631039384	0.166231978	680	0.630925156	0.16611775	680	0.630810717	0.166003312	680	0.630696068	0.165888662
670	0.631112683	0.166305277	670	0.631054795	0.166247389	670	0.630938858	0.166131452	670	0.630822703	0.166015297	670	0.630706331	0.165898925
660	0.631129439	0.166322033	660	0.631070673	0.166263267	660	0.630952974	0.166145568	660	0.630835051	0.166027645	660	0.630716904	0.165909498
650	0.631146711	0.166339305	650	0.63108704	0.166279634	650	0.630967524	0.166160118	650	0.630847778	0.166040372	650	0.630727801	0.165920396
640	0.631164522	0.166357117	640	0.631103918	0.166296512	640	0.630982529	0.166175123	640	0.630860903	0.166053497	640	0.630739039	0.165931633
630	0.631182899	0.166375494	630	0.631121331	0.166313925	630	0.63099801	0.166190604	630	0.630874444	0.166067038	630	0.630750632	0.165943226
620	0.631201869	0.166394463	620	0.631139306	0.1663319	620	0.63101399	0.166206584	620	0.630888421	0.166081015	620	0.630762598	0.165955192
610	0.631221461	0.166414055	610	0.631157871	0.166350465	610	0.631030494	0.166223088	610	0.630902856	0.16609545	610	0.630774955	0.165967549
600	0.631241706	0.1664343	600	0.631177054	0.166369648	600	0.631047548	0.166240142	600	0.630917771	0.166110365	600	0.630787723	0.165980317
590	0.631262637	0.166455231	590	0.631196888	0.166389482	590	0.631065179	0.166257773	590	0.630933191	0.166125785	590	0.630800923	0.165993517
580	0.631284289	0.166476883	580	0.631217405	0.166409999	580	0.631083418	0.166276012	580	0.630949142	0.166141736	580	0.630814576	0.16600717
570	0.631306702	0.166499296	570	0.631238642	0.166431236	570	0.631102297	0.166294891	570	0.630965652	0.166158246	570	0.630828707	0.166021301
560	0.631329915	0.166522509	560	0.631260637	0.166453231	560	0.63112185	0.166314444	560	0.630982751	0.166175345	560	0.630843342	0.166035936
550	0.631353972	0.166546566	550	0.631283433	0.166476027	550	0.631142113	0.166334707	550	0.631000471	0.166193065	550	0.630858507	0.166051101
540	0.63137892	0.166571514	540	0.631307072	0.166499666	540	0.631163126	0.16635572	540	0.631018846	0.16621144	540	0.630874231	0.166066825
530	0.631404809	0.166597403	530	0.631331603	0.166524197	530	0.631184932	0.166377526	530	0.631037913	0.166230507	530	0.630890548	0.166083142
520	0.631431694	0.166624288	520	0.631357078	0.166549672	520	0.631207576	0.16640017	520	0.631057713	0.166250307	520	0.63090749	0.166100084
510	0.631459633	0.166652227	510	0.631383552	0.166576146	510	0.631231107	0.166423701	510	0.631078288	0.166270882	510	0.630925094	0.166117688
500	0.63148869	0.166681284	500	0.631411084	0.166603678	500	0.631255579	0.166448173	500	0.631099684	0.166292278	500	0.6309434	0.166135994
490	0.631518933	0.166711527	490	0.63143974	0.166632334	490	0.631281049	0.166473643	490	0.631121953	0.166314547	490	0.63096245	0.166155044
480	0.631550436	0.16674303	480	0.63146959	0.166662184	480	0.63130758	0.166500174	480	0.631145147	0.166337741	480	0.630982292	0.166174886
470	0.631583279	0.166775873	470	0.631500709	0.166693303	470	0.631335239	0.166527833	470	0.631169327	0.166361921	470	0.631002974	0.166195568
460	0.631617551	0.166810145	460	0.631533182	0.166725776	460	0.6313641	0.166556694	460	0.631194557	0.166387151	460	0.631024553	0.166217147
450	0.631653345	0.166845939	450	0.631567098	0.166759692	450	0.631394242	0.166586836	450	0.631220906	0.1664135	450	0.631047088	0.166239682
440	0.631690766	0.16688336	440	0.631602555	0.166795149	440	0.631425754	0.166618348	440	0.63124845	0.166441044	440	0.631070642	0.166263236
430	0.631729928	0.166922522	430	0.631639661	0.166832255	430	0.63145873	0.166651324	430	0.631277273	0.166469867	430	0.631095288	0.166287882
420	0.631770955	0.166963549	420	0.631678533	0.166871127	420	0.631493276	0.16668587	420	0.631307466	0.16650006	420	0.631121103	0.166313697
410	0.631813983	0.167006577	410	0.631719302	0.166911896	410	0.631529505	0.166722099	410	0.631339129	0.166531723	410	0.631148172	0.166340766
400	0.631859162	0.167051756	400	0.631762108	0.166954702	400	0.631567544	0.166760138	400	0.631372371	0.166564965	400	0.631176589	0.166369183
390	0.631906658	0.167099252	390	0.63180711	0.166999704	390	0.631607533	0.166800127	390	0.631407315	0.166599909	390	0.631206457	0.166399051
380	0.631956653	0.167149247	380	0.631854479	0.167047073	380	0.631649624	0.166842218	380	0.631444095	0.166636689	380	0.63123789	0.166430484
370	0.632009351	0.167201945	370	0.631904409	0.167097003	370	0.631693989	0.166886583	370	0.631482858	0.166675452	370	0.631271015	0.166463609
360	0.632064977	0.167257571	360	0.631957111	0.167149705	360	0.631740816	0.16693341	360	0.63152377	0.166716364	360	0.631305971	0.166498565
350	0.632123781	0.167316375	350	0.632012825	0.167205419	350	0.631790317	0.166982911	350	0.631567014	0.166759608	350	0.631342915	0.166535509
340	0.632186044	0.167378638	340	0.632071815	0.16726441	340	0.631842727	0.167035321	340	0.631612796	0.16680539	340	0.631382021	0.166574615
330	0.63225208	0.167444674	330	0.63213438	0.167326974	330	0.63189831	0.167090904	330	0.631661346	0.16685394	330	0.631423486	0.16661608
320	0.632322243	0.167514837	320	0.632200855	0.167393449	320	0.631957364	0.167149958	320	0.631712922	0.166905516	320	0.631467528	0.166660122
310	0.632396933	0.167589527	310	0.632271617	0.167464211	310	0.632020224	0.167212818	310	0.631767818	0.166960412	310	0.631514397	0.166706991
300	0.632476601	0.167669195	300	0.632347095	0.167539689	300	0.63208727	0.167279864	300	0.631826363	0.167018957	300	0.631564373	0.166756967
290	0.632561764	0.167754358	290	0.632427777	0.167620371	290	0.632158935	0.167351529	290	0.631888935	0.167081529	290	0.631617775	0.166810369
280	0.632653009	0.167845603	280	0.632514221	0.167706815	280	0.632235714	0.167428308	280	0.631955963	0.167148557	280	0.631674969	0.166867563
270	0.632751013	0.167943607	270	0.632607067	0.167799661	270	0.632318173	0.167510767	270	0.632027941	0.167220535	270	0.631736373	0.166928967
260	0.632856555	0.168049149	260	0.632707053	0.167899647	260	0.632406967	0.167599561	260	0.63210544	0.167298034	260	0.631802471	0.166995065
250	0.63297054	0.168163134	250	0.632815035	0.168007629	250	0.632502856	0.16769545	250	0.632189118	0.167381712	250	0.63187382	0.167066414
240	0.633094023	0.168286618	240	0.632932014	0.168124608	240	0.632606725	0.167799319	240	0.632279745	0.167472339	240	0.631951073	0.167143668
230	0.633228243	0.168420838	230	0.633059161	0.168251755	230	0.632719615	0.167912209	230	0.632378226	0.16757082	230	0.632034996	0.16722759
220	0.633374664	0.168567258	220	0.633197864	0.168390458	220	0.632842752	0.168035346	220	0.632485627	0.167678221	220	0.632126489	0.167319083
210	0.633535029	0.168727623	210	0.633349772	0.168542366	210	0.632977599	0.168170193	210	0.632603217	0.167795811	210	0.632226625	0.167419219
200	0.633711429	0.168904023	200	0.633516865	0.168709459	200	0.63312591	0.168318504	200	0.632732519	0.167925113	200	0.632336691	0.167529285
190	0.633906396	0.16909899	190	0.633701541	0.168894135	190	0.633289807	0.168482401	190	0.632875373	0.168067967	190	0.632458241	0.167650835
180	0.634123023	0.169315617	180	0.633906728	0.169099322	180	0.633471883	0.168664477	180	0.633034029	0.168226623	180	0.632593169	0.167785763
170	0.634365134	0.169557728	170	0.634136045	0.169328639	170	0.63367534	0.168867934	170	0.633211262	0.168403856	170	0.632743813	0.167936407
160	0.634637505	0.169830099	160	0.634394015	0.169586609	160	0.633904179	0.169096773	160	0.633410537	0.168603131	160	0.632913088	0.168105682
150	0.634946189	0.170138783	150	0.634686364	0.169878958	150	0.634163467	0.169356061	150	0.633636238	0.168828833	150	0.633104679	0.168297273
140	0.635298965	0.170491559	140	0.635020457	0.170213051	140	0.634459713	0.169652307	140	0.633893997	0.169086591	140	0.633323309	0.168515903
130	0.635706008	0.170898602	130	0.635405922	0.170598516	130	0.634801425	0.169994019	130	0.634191163	0.169383757	130	0.633575134	0.168767728
120	0.636180881	0.171373475	120	0.635855593	0.171048187	120	0.635199941	0.170392535	120	0.634537522	0.169730116	120	0.633868336	0.16906093
110	0.636742083	0.171934677	110	0.636386971	0.171579565	110	0.635670708	0.170863302	110	0.634946391	0.170138985	110	0.634214021	0.169406615
100	0.637415506	0.1726081	100	0.637024551	0.172217145	100	0.636235333	0.171427927	100	0.635436369	0.170628964	100	0.634627662	0.169820256
90	0.638238552	0.173431146	90	0.637803706	0.1729963	90	0.636924992	0.172117586	90	0.636034248	0.171226842	90	0.635131473	0.170324067
80	0.639267316	0.17445991	80	0.638777481	0.173970075	80	0.63778639	0.172978984	80	0.636780073	0.171972667	80	0.63575853	0.170951124
70	0.640589945	0.175782539	70	0.6400292	0.175221794	70	0.638892796	0.17408539	70	0.637736505	0.172929099	70	0.636560327	0.171752921
60	0.642353328	0.177545923	60	0.641697677	0.176890271	60	0.640366071	0.175558665	60	0.639007397	0.174199991	60	0.637621655	0.172814249
50	0.644821834	0.180014428	50	0.644032615	0.179225209	50	0.642424944	0.177617538	50	0.640778294	0.175970888	50	0.639092666	0.17428526
40	0.648524084	0.183716678	40	0.647532993	0.182725587	40	0.645505133	0.180697727	40	0.643416369	0.178608963	40	0.641266701	0.176459295
30	0.654693147	0.189885741	30	0.653361542	0.188554136	30	0.650617126	0.18580972	30	0.647764436	0.18295703	30	0.644803472	0.179996066
20	0.667026199	0.202218793	20	0.664998339	0.200190933	20	0.660759907	0.195952501	20	0.656277858	0.191470452	20	0.651552193	0.186744787
19	0.668972904	0.204165498	19	0.666833253	0.202025848	19	0.662351501	0.197544095	19	0.657599813	0.192792407	19	0.65257819	0.187770784
18	0.671135712	0.206328306	18	0.668871256	0.20406385	18	0.664116773	0.199309367	18	0.659061529	0.194254123	18	0.653705523	0.188898117
17	0.673552722	0.208745316	17	0.671148038	0.206340632	17	0.66608578	0.201278374	17	0.660686337	0.195878931	17	0.654949709	0.190142303
16	0.676271547	0.211464141	16	0.673708173	0.208900767	16	0.668295937	0.203488532	16	0.662503051	0.197695646	16	0.656329515	0.191522109
15	0.679352483	0.214545077	15	0.676608067	0.211800661	15	0.670794414	0.205987008	15	0.664547664	0.199740258	15	0.657867819	0.193060413
14	0.682873036	0.21806563	14	0.679920161	0.215112755	14	0.673641528	0.208834122	14	0.66686572	0.202058314	14	0.659592735	0.194785329
13	0.686934526	0.22212712	13	0.683739062	0.218931656	13	0.676915678	0.212108272	13	0.669515688	0.204708282	13	0.661539091	0.196731685
12	0.691672001	0.226864595	12	0.688190727	0.223383321	12	0.680720646	0.21591324	12	0.672573853	0.207766447	12	0.663750348	0.198942942
11	0.697269544	0.232462138	11	0.693446625	0.228639219	11	0.685196777	0.220389371	11	0.676141587	0.211334181	11	0.666281053	0.201473647
10	0.703984751	0.239177345	10	0.699746319	0.234938913	10	0.690538605	0.225731199	10	0.680356426	0.215549021	10	0.669199782	0.204392376
9	0.712189492	0.247382086	9	0.707435008	0.242627603	9	0.697023759	0.232216353	9	0.685409466	0.22060206	9	0.672592129	0.207784724
8	0.722441188	0.257633782	8	0.717028953	0.252221547	8	0.70506253	0.240255124	8	0.691573506	0.2267661	8	0.676561879	0.211754473
7	0.735615035	0.270807629	7	0.729336403	0.264528997	7	0.715287609	0.250480203	7	0.699250111	0.234442705	7	0.681223908	0.216416502
6	0.753168081	0.288360675	6	0.745698	0.280890594	6	0.728727702	0.263920296	6	0.709050556	0.24424315	6	0.686666561	0.221859155
5	0.777719143	0.312911737	5	0.76851143	0.303704024	5	0.747172607	0.282365201	5	0.721935922	0.257128516	5	0.692801376	0.22799397
4.9	0.780723536	0.31591613	4.9	0.77129747	0.306490064	4.9	0.749401403	0.284593997	4.9	0.723446755	0.258639349	4.9	0.693433526	0.22862612
4.8	0.783852679	0.319045273	4.8	0.774197869	0.309390463	4.8	0.751716162	0.286908756	4.8	0.725005003	0.260197597	4.8	0.694064395	0.229256989
4.7	0.787114509	0.322307103	4.7	0.777219814	0.312412408	4.7	0.754121918	0.289314512	4.7	0.72661268	0.261805274	4.7	0.6946921	0.229884694
4.6	0.790517648	0.325710242	4.6	0.780371107	0.315563701	4.6	0.756624107	0.291816701	4.6	0.728271883	0.263464477	4.6	0.695314435	0.230507029
4.5	0.79407148	0.329264074	4.5	0.783660231	0.318852825	4.5	0.759228601	0.294421195	4.5	0.729984797	0.265177391	4.5	0.695928817	0.231121411
4.4	0.797786242	0.332978836	4.4	0.787096429	0.322289023	4.4	0.761941755	0.297134349	4.4	0.731753686	0.26694628	4.4	0.696532221	0.231724815
4.3	0.801673119	0.336865713	4.3	0.790689788	0.325882382	4.3	0.764770455	0.299963049	4.3	0.733580893	0.268773487	4.3	0.697121101	0.232313695
4.2	0.805744355	0.340936949	4.2	0.794451341	0.329643935	4.2	0.767722176	0.30291477	4.2	0.735468832	0.270661426	4.2	0.697691308	0.232883902
4.1	0.810013385	0.345205979	4.1	0.798393173	0.333585767	4.1	0.770805045	0.305997639	4.1	0.737419978	0.272612572	4.1	0.698237972	0.233430566
4	0.814494983	0.349687577	4	0.802528561	0.337721155	4	0.774027909	0.309220503	4	0.739436849	0.274629443	4	0.69875538	0.233947974
3.9	0.81920543	0.354398024	3.9	0.806872113	0.342064707	3.9	0.777400423	0.312593017	3.9	0.741521991	0.276714585			
3.8	0.824162713	0.359355307	3.8	0.811439947	0.346632541	3.8	0.780933133	0.316125727	3.8	0.743677944	0.278870538			
3.7	0.829386757	0.364579351	3.7	0.816249888	0.351442482	3.7	0.784637589	0.319830183	3.7	0.745907208	0.281099802			
3.6	0.834899689	0.370092283	3.6	0.8213217	0.356514294	3.6	0.788526456	0.32371905	3.6	0.748212189	0.283404783			
3.5	0.840726152	0.375918746	3.5	0.826677358	0.361869952	3.5	0.792613657	0.327806251	3.5	0.750595135	0.285787729			
3.4	0.846893676	0.38208627	3.4	0.832341365	0.367533959	3.4	0.79691452	0.332107114	3.4	0.753058043	0.288250637			
3.3	0.853433109	0.388625703	3.3	0.838341125	0.373533719	3.3	0.801445963	0.336638557	3.3	0.755602542	0.290795136			
3.2	0.860379137	0.395571731	3.2	0.844707389	0.379899983	3.2	0.806226695	0.341419289	3.2	0.758229738	0.293422332			
3.1	0.867770894	0.402963488	3.1	0.851474777	0.386667371	3.1	0.811277453	0.346470047	3.1	0.76094001	0.296132604			
3	0.875652707	0.410845301	3	0.858682409	0.393875003	3	0.816621268	0.351813862	3	0.763732734	0.298925328			
2.9	0.884074979	0.419267573	2.9	0.866374661	0.401567255	2.9	0.822283786	0.35747638	2.9	0.766605927	0.301798521			
2.8	0.893095269	0.428287863	2.8	0.874602072	0.409794666	2.8	0.828293623	0.363486217	2.8	0.769555769	0.304748363			
2.7	0.902779614	0.437972208	2.7	0.883422459	0.418615053	2.7	0.834682785	0.369875379	2.7	0.772575959	0.307768553			
2.6	0.913204141	0.448396735	2.6	0.89290227	0.428094864	2.6	0.84148715	0.376679744	2.6	0.775656862	0.310849456			
2.5	0.924457078	0.459649673	2.5	0.903118255	0.438310849	2.5	0.848747025	0.383939619	2.5	0.778784348	0.313976942			
2.4	0.936641253	0.471833848	2.4	0.914159546	0.44935214	2.4	0.856507779	0.391700373	2.4	0.78193821	0.317130804			
2.3	0.949877247	0.485069841	2.3	0.926130247	0.461322841	2.3	0.864820575	0.400013169	2.3	0.785090008	0.320282602			
2.2	0.964307393	0.499499987	2.2	0.939152719	0.474345313	2.2	0.873743185	0.408935779						
2.1	0.980100922	0.515293516	2.1	0.953371758	0.488564352	2.1	0.883340889	0.418533484						
2	0.997460622	0.532653216	2	0.96895997	0.504152564	2	0.893687441	0.428880035						
1.9	1.01663159	0.551824184	1.9	0.986124776	0.52131737	1.9	0.904866023	0.440058617						
1.8	1.037912879	0.573105473	1.8	1.005117635	0.540310229	1.8	0.916970078	0.452162672						
1.7	1.061673201	0.596865795	1.7	1.026246356	0.56143895	1.7	0.930103772	0.465296366						
1.6	1.088372465	0.623565059	1.6	1.049891772	0.585084366	1.6	0.944381594	0.479574188						
1.5	1.118591824	0.653784418	1.5	1.076530683	0.611723277	1.5	0.959926221	0.495118815						
1.4	1.153076445	0.688269039	1.4	1.106767996	0.64196059	1.4	0.976862882	0.512055476						
1.3	1.192797748	0.727990342	1.3	1.141382629	0.676575223	1.3	0.995306884	0.530499478						
1.2	1.239046314	0.774238908	1.2	1.181394547	0.716587141	1.2	1.015337608	0.550530202						
1.1	1.293574648	0.828767242	1.1	1.228165114	0.763357708	1.1	1.036945298	0.572137892						
1	1.358824092	0.894016686	1	1.283551563	0.818744157	1	1.059921601	0.595114196						
0.9	1.438299993	0.973492587	0.9	1.350152436	0.88534503									
0.8	1.537221924	1.072414518	0.8	1.431711747	0.966904341									
0.7	1.663716741	1.198909335	0.7	1.533811627	1.069004221									
0.6	1.831168083	1.366360678	0.6	1.665111144	1.200303738									
0.5	2.063279807	1.598472401	0.5	1.839649845	1.374842439									
0.4	2.406372051	1.941564645	0.4	2.081156535	1.616349129									
0.3	2.964658217	2.499850811	0.3	2.429530718	1.964723312									
0.2	4.030477144	3.565669738												
0.1	6.821906681	6.357099275												


==> Generality_pi9m.dat <==
Pc2	c=2,q=0.5	c=2,q=2	Pc1.5	c=1.5,q=0.5	c=1.5,q=2	Pc1	c=1,q=0.5	c=1,q=2	Pc0.5	c=0.5,q=0.5	c=0.5,q=2	Pc0.25	c=0.25,q=0.5	c=0.25,q=2
1000	0.630747729	0.165940323	1000	0.630708962	0.165901556	1000	0.630631356	0.16582395	1000	0.630553652	0.165746246	1000	0.630475851	0.165668445
100	0.637415506	0.1726081	100	0.637024551	0.172217145	100	0.636235333	0.171427927	100	0.635436369	0.170628964	100	0.634627662	0.169820256
10	0.703984751	0.239177345	10	0.699746319	0.234938913	10	0.690538605	0.225731199	10	0.680356426	0.215549021	10	0.669199782	0.204392376
0.1	6.821906681	6.357099275	0.3	2.429530718	1.964723312	1	1.059921601	0.595114196	2.3	0.785090008	0.320282602	4	0.69875538	0.233947974


==> Generality_theta.dat <==
P	Pdeg	c=2,q=0.5	c=1.5,q=0.5	c=1,q=0.5	c=0.5,q=0.5	c=0.25,q=0.5	c=2,q=1	c=1.5,q=1	c=1,q=1	c=0.5,q=1	c=0.25,q=1	c=2,q=2	c=1.5,q=2	c=1,q=2	c=0.5,q=2	c=0.25,q=2
0	0	0.099843781	0.099375125	0.0975005	0.094376125	0.090002	0.099843781	0.099375125	0.0975005	0.094376125	0.090002	0.099843781	0.099375125	0.0975005	0.094376125	0.090002
0.017453293	1	0.101598522	0.101118735	0.099222417	0.096077111	0.091682817	0.100685072	0.100205284	0.098308967	0.095163661	0.090769366	0.100228346	0.099748559	0.097852241	0.094706935	0.09031264
0.034906585	2	0.10685492	0.106341793	0.104380507	0.101172513	0.096717812	0.103205568	0.10269244	0.100731154	0.097523161	0.09306846	0.101380892	0.100867764	0.098906478	0.095698484	0.091243783
0.052359878	3	0.115589536	0.115021025	0.112951816	0.109639694	0.105084659	0.10739516	0.106826648	0.104757439	0.101445318	0.096890283	0.103297972	0.10272946	0.100660251	0.097348129	0.092793095
0.06981317	4	0.12776343	0.127117762	0.124898213	0.121441047	0.116746264	0.11323705	0.112591382	0.110371833	0.106914667	0.102219884	0.10597386	0.105328192	0.103108643	0.099651477	0.094956694
0.087266463	5	0.143322343	0.142578127	0.140166567	0.136524172	0.131650941	0.12070783	0.119963613	0.117552054	0.113909658	0.109036427	0.109400573	0.108656357	0.106244797	0.102602402	0.097729171
0.104719755	6	0.162196961	0.161333288	0.158689001	0.154822125	0.14973266	0.129777588	0.128913915	0.126269628	0.122402752	0.117313287	0.113567902	0.112704229	0.110059942	0.106193066	0.1011036
0.122173048	7	0.184303238	0.183299789	0.180383215	0.176253738	0.170911359	0.140410048	0.1394066	0.136490026	0.132360549	0.127018169	0.118463454	0.117460005	0.114543431	0.110413954	0.105071574
0.13962634	8	0.209542802	0.208379945	0.205152877	0.200724004	0.195093325	0.152562737	0.15139988	0.148172813	0.143743939	0.13811326	0.124072705	0.122909848	0.11968278	0.115253907	0.109623228
0.157079633	9	0.237803418	0.236462305	0.232888081	0.228124526	0.222171639	0.166187178	0.164846065	0.161271841	0.156508286	0.150555399	0.130379058	0.129037945	0.125463721	0.120700166	0.114747279
0.174532925	10	0.268959524	0.267422185	0.263465868	0.258334034	0.252026683	0.181229115	0.179691776	0.175735459	0.170603625	0.164296274	0.13736391	0.135826571	0.131870254	0.12673842	0.120431069
0.191986218	11	0.302872831	0.30112226	0.296750814	0.291218964	0.284526709	0.197628764	0.195878193	0.191506748	0.185974897	0.179282643	0.145006731	0.14325616	0.138884714	0.133352864	0.126660609
0.20943951	12	0.339392972	0.337413214	0.332595669	0.326634085	0.319528462	0.215321085	0.213341327	0.208523782	0.202562198	0.195456576	0.153285142	0.151305384	0.146487839	0.140526255	0.133420632
0.226892803	13	0.378358225	0.376134452	0.370842057	0.364423194	0.356877862	0.234236082	0.23201231	0.226719915	0.220301051	0.21275572	0.162175011	0.159951239	0.154658843	0.14823998	0.140694649
0.244346095	14	0.419596276	0.417114864	0.411321232	0.404419855	0.396410733	0.254299125	0.251817713	0.246024081	0.239122704	0.231113582	0.171650549	0.169169137	0.163375505	0.156474128	0.148465007
0.261799388	15	0.46292504	0.460173631	0.453854872	0.446448188	0.437953582	0.27543129	0.272679881	0.266361122	0.258954438	0.250459832	0.181684415	0.178933006	0.172614247	0.165207563	0.156712957
0.27925268	16	0.508153524	0.505121091	0.49825593	0.490323706	0.48132442	0.297549724	0.294517292	0.28765213	0.279719906	0.270720621	0.192247824	0.189215392	0.18235023	0.174418007	0.165418721
0.296705973	17	0.555082731	0.551759633	0.544329519	0.535854183	0.526333626	0.320568021	0.317244923	0.309814809	0.301339473	0.291818915	0.203310666	0.199987568	0.192557454	0.184082118	0.17456156
0.314159265	18	0.603506609	0.599884634	0.591873834	0.58284057	0.57278484	0.344396619	0.340774644	0.332763844	0.32373058	0.31367485	0.214841624	0.211219649	0.203208849	0.194175585	0.184119855
0.331612558	19	0.65321302	0.649285431	0.640681111	0.631077933	0.620475898	0.368943207	0.365015618	0.356411298	0.34680812	0.336206085	0.2268083	0.222880712	0.214276391	0.204673213	0.194071178
0.34906585	20	0.703984751	0.699746319	0.690538605	0.680356426	0.669199782	0.394113147	0.389874715	0.380667001	0.370484823	0.359328178	0.239177345	0.234938913	0.225731199	0.215549021	0.204392376
0.366519143	21	0.755600538	0.751047566	0.741229602	0.73046228	0.7187456	0.419809906	0.415256933	0.405438969	0.394671648	0.382954968	0.251914589	0.247361617	0.237543653	0.226776331	0.215059651
0.383972435	22	0.807836115	0.802966457	0.792534438	0.781178813	0.768899582	0.44593549	0.441065832	0.430633813	0.419278188	0.406998957	0.264985177	0.26011552	0.2496835	0.238327875	0.226048645
0.401425728	23	0.860465269	0.855278345	0.844231537	0.832287451	0.819446085	0.472390894	0.46720397	0.456157162	0.444213076	0.43137171	0.278353706	0.273166782	0.262119975	0.250175888	0.237334523
0.41887902	24	0.913260913	0.907757708	0.896098459	0.88356876	0.870168612	0.499076546	0.493573341	0.481914092	0.469384393	0.455984245	0.291984363	0.286481157	0.274821908	0.26229221	0.248892061
0.436332313	25	0.965996154	0.960179215	0.947912944	0.934803481	0.920850828	0.525892758	0.520075819	0.507809548	0.494700085	0.480747432	0.30584106	0.300024121	0.28775785	0.274648387	0.260695734
0.453785606	26	1.01844536	1.012318786	0.999453958	0.985773555	0.971277578	0.552740173	0.546613599	0.533748772	0.520068369	0.505572391	0.319887579	0.313761006	0.300896178	0.287215775	0.272719797
0.471238898	27	1.070385223	1.063954646	1.050502737	1.036263153	1.021235895	0.579520213	0.573089636	0.559637727	0.545398143	0.530370885	0.334087708	0.327657131	0.314205222	0.299965638	0.284938379
0.488692191	28	1.12159581	1.114868365	1.100843805	1.086059683	1.070515999	0.60613552	0.599408075	0.585383515	0.570599393	0.555055709	0.348405375	0.34167793	0.32765337	0.312869248	0.297325564
0.506145483	29	1.171861588	1.164845882	1.150265989	1.134954788	1.118912279	0.632490388	0.625474682	0.610894789	0.595583588	0.579541079	0.362804788	0.355789082	0.341209188	0.325897987	0.309855479
0.523598776	30	1.220972439	1.213678508	1.198563406	1.18274532	1.16622425	0.658491189	0.651197258	0.636082156	0.62026407	0.603743	0.377250564	0.369956633	0.354841531	0.339023445	0.322502375
0.541052068	31	1.268724637	1.261163897	1.245536421	1.229234284	1.212257487	0.684046788	0.676486048	0.660858572	0.644556436	0.627579638	0.391707864	0.384147124	0.368519648	0.352217511	0.335240713
0.558505361	32	1.314921799	1.307106994	1.290992578	1.274231758	1.256824531	0.709068942	0.701254136	0.685139721	0.6683789	0.650971674	0.406142513	0.398327707	0.382213292	0.365452471	0.348045245
0.575958653	33	1.359375798	1.351320934	1.334747494	1.317555768	1.299745757	0.733472684	0.725417821	0.70884438	0.691652655	0.673842644	0.420521128	0.412466264	0.395892824	0.378701098	0.360891087
0.593411946	34	1.401907633	1.393627915	1.376625707	1.359033135	1.340850199	0.757176699	0.748896982	0.731894774	0.714302202	0.696119266	0.434811232	0.426531515	0.409529307	0.391936735	0.373753799
0.610865238	35	1.442348256	1.433860012	1.416461495	1.398500271	1.379976343	0.780103666	0.771615421	0.754216904	0.736255681	0.717731752	0.44898137	0.440493126	0.423094609	0.405133385	0.386609457
0.628318531	36	1.480539352	1.471859952	1.454099624	1.435803927	1.41697286	0.802180592	0.793501191	0.775740864	0.757445167	0.7386141	0.463001211	0.454321811	0.436561484	0.418265787	0.39943472
0.645771823	37	1.516334056	1.507481831	1.489396068	1.470801892	1.451699302	0.823339121	0.814486895	0.796401133	0.777806957	0.758704366	0.476841653	0.467989427	0.449903665	0.431309489	0.412206899
0.663225116	38	1.54959763	1.540591779	1.522218658	1.503363642	1.484026732	0.843515819	0.834509969	0.816136847	0.797281832	0.777944922	0.490474914	0.481469063	0.463095942	0.444240926	0.424904017
0.680678408	39	1.580208061	1.571068564	1.552447674	1.533370922	1.513838308	0.862652434	0.853512937	0.834892047	0.815815295	0.796282681	0.50387462	0.494735124	0.476114234	0.457037481	0.437504867
0.698131701	40	1.608056617	1.598804133	1.579976388	1.560718277	1.541029798	0.88069613	0.871443646	0.852615902	0.83335779	0.813669312	0.517015887	0.507763403	0.488935658	0.469677547	0.449989068
0.715584993	41	1.633048319	1.623704085	1.604711526	1.585313512	1.565510043	0.897599699	0.888255465	0.869262906	0.849864892	0.830061422	0.529875389	0.520531155	0.501538596	0.482140582	0.462337112
0.733038286	42	1.65510236	1.645688091	1.626573677	1.607078095	1.587201344	0.913321737	0.903907468	0.884793054	0.865297472	0.845420721	0.542431425	0.533017156	0.513902742	0.49440716	0.474530409
0.750491578	43	1.674152444	1.664690226	1.64549763	1.625947488	1.606039798	0.927826796	0.918364579	0.899171983	0.87962184	0.859714151	0.554663973	0.545201755	0.526009159	0.506459017	0.486551327
0.767944871	44	1.690147063	1.680659245	1.66143264	1.641871409	1.621975553	0.941085513	0.931597696	0.912371091	0.89280986	0.872914003	0.566554739	0.557066921	0.537840316	0.518279085	0.498383229
0.785398163	45	1.703049695	1.693558781	1.674342624	1.65481403	1.634972999	0.953074695	0.943583781	0.924367624	0.90483903	0.884997999	0.578087195	0.568596281	0.549380124	0.52985153	0.510010499
0.802851456	46	1.712838932	1.703367471	1.684206289	1.664754097	1.645010896	0.963777383	0.954305921	0.93514474	0.915692548	0.895949346	0.589246608	0.579775147	0.560613965	0.541161774	0.521418572
0.820304748	47	1.719508537	1.710079011	1.691017182	1.671684985	1.652082419	0.973182889	0.963753363	0.944691535	0.925359338	0.905756772	0.600020066	0.59059054	0.571528711	0.552196514	0.532593948
0.837758041	48	1.723067417	1.713702136	1.694783674	1.675614677	1.656195147	0.981286793	0.971921512	0.95300305	0.933834054	0.914414524	0.610396481	0.601031201	0.582112738	0.562943742	0.543524212
0.855211333	49	1.723539535	1.714260525	1.695528863	1.676565678	1.657370969	0.988090915	0.978811905	0.960080243	0.941117058	0.921922349	0.620366604	0.611087595	0.592355933	0.573392748	0.554198039
0.872664626	50	1.720963742	1.711792638	1.693290419	1.67457485	1.65564593	0.993603255	0.984432152	0.965929933	0.947214363	0.928285444	0.629923012	0.620751908	0.602249689	0.58353412	0.5646052
0.890117919	51	1.715393535	1.706351477	1.688120344	1.669693186	1.651070003	0.997837908	0.98879585	0.970564717	0.952137559	0.933514376	0.639060094	0.630018036	0.611786903	0.593359745	0.574736562
0.907571211	52	1.70689675	1.698004278	1.680084669	1.661985508	1.643706795	1.000814939	0.991922467	0.974002859	0.955903698	0.937624985	0.647774034	0.638881562	0.620961953	0.602862793	0.584584079
0.925024504	53	1.695555178	1.686832132	1.669263086	1.651530105	1.633633187	1.002560243	0.993837196	0.976268151	0.958535169	0.940638251	0.656062775	0.647339729	0.629770683	0.612037702	0.594140783
0.942477796	54	1.681464122	1.672929545	1.655748508	1.638418296	1.620938908	1.003105362	0.994570785	0.977389748	0.960059536	0.942580148	0.663925982	0.655391405	0.638210368	0.620880156	0.603400768
0.959931089	55	1.66473188	1.656403925	1.639646567	1.622753943	1.605726053	1.002487289	0.994159335	0.977401977	0.960509353	0.943481463	0.671364994	0.663037039	0.646279681	0.629387057	0.612359168
0.977384381	56	1.645479168	1.637375013	1.621075052	1.604652891	1.588108531	1.000748235	0.992644079	0.976344118	0.959921958	0.943377598	0.678382768	0.670278613	0.653978652	0.637556491	0.621012131
0.994837674	57	1.623838491	1.615974248	1.600163286	1.584242358	1.568211464	0.997935378	0.990071134	0.974260172	0.958339244	0.942308351	0.684983822	0.677119578	0.661308616	0.645387688	0.629356794
1.012290966	58	1.599953444	1.592344084	1.57705145	1.561660265	1.546170529	0.994100586	0.986491226	0.971198592	0.955807408	0.940317672	0.691174157	0.683564797	0.668272164	0.652880979	0.637391243
1.029744259	59	1.573977966	1.566637246	1.551889854	1.537054522	1.522131252	0.989300117	0.981959397	0.967212005	0.952376673	0.937453403	0.696961192	0.689620473	0.67487308	0.660037749	0.645114478
1.047197551	60	1.546075547	1.539015944	1.524838155	1.510582256	1.496248248	0.983594297	0.976534694	0.962356905	0.948101006	0.933766998	0.702353672	0.695294069	0.68111628	0.666860381	0.652526373
1.064650844	61	1.516418388	1.509651032	1.496064539	1.482409004	1.468684428	0.977047188	0.970279831	0.956693338	0.943037804	0.929313228	0.707361587	0.700594231	0.687007738	0.673352203	0.659627628
1.082104136	62	1.485186512	1.478721136	1.465744853	1.452707859	1.439610156	0.969726222	0.963260846	0.950284563	0.937247569	0.924149866	0.711996077	0.705530701	0.692554418	0.679517424	0.666419721
1.099557429	63	1.452566848	1.44641174	1.434061708	1.421658586	1.409202373	0.961701838	0.95554673	0.943196698	0.930793575	0.918337363	0.716269333	0.710114225	0.697764193	0.68536107	0.672904858
1.117010721	64	1.418752278	1.412914238	1.401203545	1.389446699	1.377643702	0.953047091	0.947209051	0.935498358	0.923741512	0.911938515	0.720194498	0.714356458	0.702645764	0.690888919	0.679085921
1.134464014	65	1.383940653	1.378424961	1.367363675	1.356262523	1.345121503	0.943837257	0.938321565	0.927260279	0.916159126	0.905018106	0.723785559	0.718269867	0.707208581	0.696107428	0.684966408
1.151917306	66	1.348333793	1.34314418	1.3327393	1.322300216	1.311826929	0.934149426	0.928959812	0.918554933	0.908115849	0.897642562	0.727057242	0.721867629	0.711462749	0.701023666	0.690550378
1.169370599	67	1.31213646	1.307275091	1.297530508	1.287756794	1.277953952	0.924062085	0.919200716	0.909456133	0.899682419	0.889879577	0.730024897	0.725163529	0.715418945	0.705645232	0.695842389
1.186823891	68	1.275555325	1.27102279	1.261939263	1.252831125	1.243698377	0.9136547	0.909122165	0.900038638	0.8909305	0.881797752	0.732704387	0.728171853	0.719088326	0.709980188	0.700847439
1.204277184	69	1.238797923	1.23459323	1.226168385	1.217722926	1.209256854	0.903007291	0.898802598	0.890377752	0.881932293	0.873466222	0.735111974	0.730907281	0.722482435	0.714036977	0.705570905
1.221730476	70	1.20207161	1.198192189	1.190420522	1.182631753	1.174825883	0.892200006	0.888320585	0.880548918	0.872760149	0.864954279	0.737264204	0.733384783	0.725613116	0.717824347	0.710018477
1.239183769	71	1.165582511	1.162024228	1.154897132	1.147755996	1.140600818	0.881312697	0.877754415	0.870627319	0.863486182	0.856331005	0.739177791	0.735619508	0.728492412	0.721351276	0.714196098
1.256637061	72	1.129534488	1.126291663	1.119797467	1.113291875	1.106774887	0.870424498	0.867181673	0.860687477	0.854181885	0.847664897	0.740869503	0.737626678	0.731132483	0.724626891	0.718109903
1.274090354	73	1.094128115	1.091193549	1.08531757	1.079432459	1.073538215	0.859613405	0.856678839	0.85080286	0.844917749	0.839023505	0.74235605	0.739421484	0.733545505	0.727660394	0.72176615
1.291543646	74	1.059559668	1.056924678	1.051649289	1.046366685	1.041076868	0.848955868	0.846320879	0.841045489	0.835762886	0.830473068	0.743653968	0.741018979	0.735743589	0.730460986	0.725171168
1.308996939	75	1.026020141	1.023674601	1.018979314	1.014278419	1.009571916	0.838526391	0.836180851	0.831485564	0.826784669	0.822078166	0.744779516	0.742433976	0.737738689	0.733037794	0.728331291
1.326450232	76	0.993694289	0.991626676	0.98748824	0.983345522	0.979198524	0.828397138	0.826329525	0.822191089	0.818048371	0.813901373	0.745748563	0.74368095	0.739542513	0.735399796	0.731252797
1.343903524	77	0.962759701	0.960957154	0.95734966	0.953738967	0.950125073	0.818637558	0.816835011	0.813227518	0.809616824	0.80600293	0.746576487	0.74477394	0.741166447	0.737555753	0.733941859
1.361356817	78	0.933385907	0.931834288	0.928729298	0.925621973	0.922512312	0.80931402	0.807762401	0.804657411	0.801550086	0.798440426	0.747278077	0.745726458	0.742621468	0.739514143	0.736404482
1.378810109	79	0.905733537	0.904417496	0.901784173	0.899149193	0.896512556	0.80048947	0.799173429	0.796540106	0.793905126	0.791268489	0.747867437	0.746551396	0.743918073	0.741283093	0.738646456
1.396263402	80	0.879953508	0.878856561	0.876661816	0.874465934	0.872268916	0.792223098	0.791126152	0.788931406	0.786735525	0.784538507	0.748357894	0.747260947	0.745066202	0.74287032	0.740673302
1.413716694	81	0.856186276	0.855290882	0.853499533	0.851707435	0.849914588	0.784570037	0.783674642	0.781883293	0.780091195	0.778298348	0.748761917	0.747866523	0.746075173	0.744283075	0.742490228
1.431169987	82	0.834561132	0.833848776	0.832423714	0.830998183	0.829572182	0.777581067	0.776868712	0.775443649	0.774018118	0.772592118	0.749091035	0.74837868	0.746953617	0.745528086	0.744102086
1.448623279	83	0.815195551	0.814646837	0.813549204	0.812451295	0.81135311	0.771302361	0.770753648	0.769656014	0.768558105	0.76745992	0.749355766	0.748807053	0.74770942	0.74661151	0.745513325
1.466076572	84	0.798194611	0.797789354	0.796978726	0.79616795	0.795357025	0.765775238	0.765369981	0.764559354	0.763748578	0.762937652	0.749565552	0.749160294	0.748349667	0.747538891	0.746727966
1.483529864	85	0.783650466	0.783367786	0.782802371	0.782236885	0.781671326	0.761035953	0.760753273	0.760187858	0.759622371	0.759056813	0.749728696	0.749446016	0.748880601	0.748315115	0.747749556
1.500983157	86	0.771641884	0.771460311	0.771097144	0.770733947	0.77037072	0.757115504	0.756933931	0.756570764	0.756207567	0.75584434	0.749852314	0.749670742	0.749307574	0.748944377	0.74858115
1.518436449	87	0.762233855	0.762131432	0.761926579	0.761721717	0.761516845	0.754039478	0.753937056	0.753732203	0.75352734	0.753322468	0.74994229	0.749839867	0.749635014	0.749430152	0.74922528
1.535889742	88	0.755477267	0.755431654	0.755340426	0.755249197	0.755157966	0.751827914	0.751782301	0.751691074	0.751599845	0.751508613	0.750003238	0.749957625	0.749866398	0.749775168	0.749683937
1.553343034	89	0.751408651	0.751397234	0.751374399	0.751351565	0.751328731	0.7504952	0.750483783	0.750460949	0.750438114	0.75041528	0.750038475	0.750027057	0.750004223	0.749981389	0.749958555
1.570796327	90	0.750049998	0.750049998	0.750049998	0.750049998	0.750049998	0.750049998	0.750049998	0.750049998	0.750049998	0.750049998	0.750049998	0.750049998	0.750049998	0.750049998	0.750049998
1.588249619	91	0.751408651	0.751397234	0.751374399	0.751351565	0.751328731	0.7504952	0.750483783	0.750460949	0.750438114	0.75041528	0.750038475	0.750027057	0.750004223	0.749981389	0.749958555
1.605702912	92	0.755477267	0.755431654	0.755340426	0.755249197	0.755157966	0.751827914	0.751782301	0.751691074	0.751599845	0.751508613	0.750003238	0.749957625	0.749866398	0.749775168	0.749683937
1.623156204	93	0.762233855	0.762131432	0.761926579	0.761721717	0.761516845	0.754039478	0.753937056	0.753732203	0.75352734	0.753322468	0.74994229	0.749839867	0.749635014	0.749430152	0.74922528
1.640609497	94	0.771641884	0.771460311	0.771097144	0.770733947	0.77037072	0.757115504	0.756933931	0.756570764	0.756207567	0.75584434	0.749852314	0.749670742	0.749307574	0.748944377	0.74858115
1.658062789	95	0.783650466	0.783367786	0.782802371	0.782236885	0.781671326	0.761035953	0.760753273	0.760187858	0.759622371	0.759056813	0.749728696	0.749446016	0.748880601	0.748315115	0.747749556
1.675516082	96	0.798194611	0.797789354	0.796978726	0.79616795	0.795357025	0.765775238	0.765369981	0.764559354	0.763748578	0.762937652	0.749565552	0.749160294	0.748349667	0.747538891	0.746727966
1.692969374	97	0.815195551	0.814646837	0.813549204	0.812451295	0.81135311	0.771302361	0.770753648	0.769656014	0.768558105	0.76745992	0.749355766	0.748807053	0.74770942	0.74661151	0.745513325
1.710422667	98	0.834561132	0.833848776	0.832423714	0.830998183	0.829572182	0.777581067	0.776868712	0.775443649	0.774018118	0.772592118	0.749091035	0.74837868	0.746953617	0.745528086	0.744102086
1.727875959	99	0.856186276	0.855290882	0.853499533	0.851707435	0.849914588	0.784570037	0.783674642	0.781883293	0.780091195	0.778298348	0.748761917	0.747866523	0.746075173	0.744283075	0.742490228
1.745329252	100	0.879953508	0.878856561	0.876661816	0.874465934	0.872268916	0.792223098	0.791126152	0.788931406	0.786735525	0.784538507	0.748357894	0.747260947	0.745066202	0.74287032	0.740673302
1.762782545	101	0.905733537	0.904417496	0.901784173	0.899149193	0.896512556	0.80048947	0.799173429	0.796540106	0.793905126	0.791268489	0.747867437	0.746551396	0.743918073	0.741283093	0.738646456
1.780235837	102	0.933385907	0.931834288	0.928729298	0.925621973	0.922512312	0.80931402	0.807762401	0.804657411	0.801550086	0.798440426	0.747278077	0.745726458	0.742621468	0.739514143	0.736404482
1.79768913	103	0.962759701	0.960957154	0.95734966	0.953738967	0.950125073	0.818637558	0.816835011	0.813227518	0.809616824	0.80600293	0.746576487	0.74477394	0.741166447	0.737555753	0.733941859
1.815142422	104	0.993694289	0.991626676	0.98748824	0.983345522	0.979198524	0.828397138	0.826329525	0.822191089	0.818048371	0.813901373	0.745748563	0.74368095	0.739542513	0.735399796	0.731252797
1.832595715	105	1.026020141	1.023674601	1.018979314	1.014278419	1.009571916	0.838526391	0.836180851	0.831485564	0.826784669	0.822078166	0.744779516	0.742433976	0.737738689	0.733037794	0.728331291
1.850049007	106	1.059559668	1.056924678	1.051649289	1.046366685	1.041076868	0.848955868	0.846320879	0.841045489	0.835762886	0.830473068	0.743653968	0.741018979	0.735743589	0.730460986	0.725171168
1.8675023	107	1.094128115	1.091193549	1.08531757	1.079432459	1.073538215	0.859613405	0.856678839	0.85080286	0.844917749	0.839023505	0.74235605	0.739421484	0.733545505	0.727660394	0.72176615
1.884955592	108	1.129534488	1.126291663	1.119797467	1.113291875	1.106774887	0.870424498	0.867181673	0.860687477	0.854181885	0.847664897	0.740869503	0.737626678	0.731132483	0.724626891	0.718109903
1.902408885	109	1.165582511	1.162024228	1.154897132	1.147755996	1.140600818	0.881312697	0.877754415	0.870627319	0.863486182	0.856331005	0.739177791	0.735619508	0.728492412	0.721351276	0.714196098
1.919862177	110	1.20207161	1.198192189	1.190420522	1.182631753	1.174825883	0.892200006	0.888320585	0.880548918	0.872760149	0.864954279	0.737264204	0.733384783	0.725613116	0.717824347	0.710018477
1.93731547	111	1.238797923	1.23459323	1.226168385	1.217722926	1.209256854	0.903007291	0.898802598	0.890377752	0.881932293	0.873466222	0.735111974	0.730907281	0.722482435	0.714036977	0.705570905
1.954768762	112	1.275555325	1.27102279	1.261939263	1.252831125	1.243698377	0.9136547	0.909122165	0.900038638	0.8909305	0.881797752	0.732704387	0.728171853	0.719088326	0.709980188	0.700847439
1.972222055	113	1.31213646	1.307275091	1.297530508	1.287756794	1.277953952	0.924062085	0.919200716	0.909456133	0.899682419	0.889879577	0.730024897	0.725163529	0.715418945	0.705645232	0.695842389
1.989675347	114	1.348333793	1.34314418	1.3327393	1.322300216	1.311826929	0.934149426	0.928959812	0.918554933	0.908115849	0.897642562	0.727057242	0.721867629	0.711462749	0.701023666	0.690550378
2.00712864	115	1.383940653	1.378424961	1.367363675	1.356262523	1.345121503	0.943837257	0.938321565	0.927260279	0.916159126	0.905018106	0.723785559	0.718269867	0.707208581	0.696107428	0.684966408
2.024581932	116	1.418752278	1.412914238	1.401203545	1.389446699	1.377643702	0.953047091	0.947209051	0.935498358	0.923741512	0.911938515	0.720194498	0.714356458	0.702645764	0.690888919	0.679085921
2.042035225	117	1.452566848	1.44641174	1.434061708	1.421658586	1.409202373	0.961701838	0.95554673	0.943196698	0.930793575	0.918337363	0.716269333	0.710114225	0.697764193	0.68536107	0.672904858
2.059488517	118	1.485186512	1.478721136	1.465744853	1.452707859	1.439610156	0.969726222	0.963260846	0.950284563	0.937247569	0.924149866	0.711996077	0.705530701	0.692554418	0.679517424	0.666419721
2.07694181	119	1.516418388	1.509651032	1.496064539	1.482409004	1.468684428	0.977047188	0.970279831	0.956693338	0.943037804	0.929313228	0.707361587	0.700594231	0.687007738	0.673352203	0.659627628
2.094395102	120	1.546075547	1.539015944	1.524838155	1.510582256	1.496248248	0.983594297	0.976534694	0.962356905	0.948101006	0.933766998	0.702353672	0.695294069	0.68111628	0.666860381	0.652526373
2.111848395	121	1.573977966	1.566637246	1.551889854	1.537054522	1.522131252	0.989300117	0.981959397	0.967212005	0.952376673	0.937453403	0.696961192	0.689620473	0.67487308	0.660037749	0.645114478
2.129301687	122	1.599953444	1.592344084	1.57705145	1.561660265	1.546170529	0.994100586	0.986491226	0.971198592	0.955807408	0.940317672	0.691174157	0.683564797	0.668272164	0.652880979	0.637391243
2.14675498	123	1.623838491	1.615974248	1.600163286	1.584242358	1.568211464	0.997935378	0.990071134	0.974260172	0.958339244	0.942308351	0.684983822	0.677119578	0.661308616	0.645387688	0.629356794
2.164208272	124	1.645479168	1.637375013	1.621075052	1.604652891	1.588108531	1.000748235	0.992644079	0.976344118	0.959921958	0.943377598	0.678382768	0.670278613	0.653978652	0.637556491	0.621012131
2.181661565	125	1.66473188	1.656403925	1.639646567	1.622753943	1.605726053	1.002487289	0.994159335	0.977401977	0.960509353	0.943481463	0.671364994	0.663037039	0.646279681	0.629387057	0.612359168
2.199114858	126	1.681464122	1.672929545	1.655748508	1.638418296	1.620938908	1.003105362	0.994570785	0.977389748	0.960059536	0.942580148	0.663925982	0.655391405	0.638210368	0.620880156	0.603400768
2.21656815	127	1.695555178	1.686832132	1.669263086	1.651530105	1.633633187	1.002560243	0.993837196	0.976268151	0.958535169	0.940638251	0.656062775	0.647339729	0.629770683	0.612037702	0.594140783
2.234021443	128	1.70689675	1.698004278	1.680084669	1.661985508	1.643706795	1.000814939	0.991922467	0.974002859	0.955903698	0.937624985	0.647774034	0.638881562	0.620961953	0.602862793	0.584584079
2.251474735	129	1.715393535	1.706351477	1.688120344	1.669693186	1.651070003	0.997837908	0.98879585	0.970564717	0.952137559	0.933514376	0.639060094	0.630018036	0.611786903	0.593359745	0.574736562
2.268928028	130	1.720963742	1.711792638	1.693290419	1.67457485	1.65564593	0.993603255	0.984432152	0.965929933	0.947214363	0.928285444	0.629923012	0.620751908	0.602249689	0.58353412	0.5646052
2.28638132	131	1.723539535	1.714260525	1.695528863	1.676565678	1.657370969	0.988090915	0.978811905	0.960080243	0.941117058	0.921922349	0.620366604	0.611087595	0.592355933	0.573392748	0.554198039
2.303834613	132	1.723067417	1.713702136	1.694783674	1.675614677	1.656195147	0.981286793	0.971921512	0.95300305	0.933834054	0.914414524	0.610396481	0.601031201	0.582112738	0.562943742	0.543524212
2.321287905	133	1.719508537	1.710079011	1.691017182	1.671684985	1.652082419	0.973182889	0.963753363	0.944691535	0.925359338	0.905756772	0.600020066	0.59059054	0.571528711	0.552196514	0.532593948
2.338741198	134	1.712838932	1.703367471	1.684206289	1.664754097	1.645010896	0.963777383	0.954305921	0.93514474	0.915692548	0.895949346	0.589246608	0.579775147	0.560613965	0.541161774	0.521418572
2.35619449	135	1.703049695	1.693558781	1.674342624	1.65481403	1.634972999	0.953074695	0.943583781	0.924367624	0.90483903	0.884997999	0.578087195	0.568596281	0.549380124	0.52985153	0.510010499
2.373647783	136	1.690147063	1.680659245	1.66143264	1.641871409	1.621975553	0.941085513	0.931597696	0.912371091	0.89280986	0.872914003	0.566554739	0.557066921	0.537840316	0.518279085	0.498383229
2.391101075	137	1.674152444	1.664690226	1.64549763	1.625947488	1.606039798	0.927826796	0.918364579	0.899171983	0.87962184	0.859714151	0.554663973	0.545201755	0.526009159	0.506459017	0.486551327
2.408554368	138	1.65510236	1.645688091	1.626573677	1.607078095	1.587201344	0.913321737	0.903907468	0.884793054	0.865297472	0.845420721	0.542431425	0.533017156	0.513902742	0.49440716	0.474530409
2.42600766	139	1.633048319	1.623704085	1.604711526	1.585313512	1.565510043	0.897599699	0.888255465	0.869262906	0.849864892	0.830061422	0.529875389	0.520531155	0.501538596	0.482140582	0.462337112
2.443460953	140	1.608056617	1.598804133	1.579976388	1.560718277	1.541029798	0.88069613	0.871443646	0.852615902	0.83335779	0.813669312	0.517015887	0.507763403	0.488935658	0.469677547	0.449989068
2.460914245	141	1.580208061	1.571068564	1.552447674	1.533370922	1.513838308	0.862652434	0.853512937	0.834892047	0.815815295	0.796282681	0.50387462	0.494735124	0.476114234	0.457037481	0.437504867
2.478367538	142	1.54959763	1.540591779	1.522218658	1.503363642	1.484026732	0.843515819	0.834509969	0.816136847	0.797281832	0.777944922	0.490474914	0.481469063	0.463095942	0.444240926	0.424904017
2.49582083	143	1.516334056	1.507481831	1.489396068	1.470801892	1.451699302	0.823339121	0.814486895	0.796401133	0.777806957	0.758704366	0.476841653	0.467989427	0.449903665	0.431309489	0.412206899
2.513274123	144	1.480539352	1.471859952	1.454099624	1.435803927	1.41697286	0.802180592	0.793501191	0.775740864	0.757445167	0.7386141	0.463001211	0.454321811	0.436561484	0.418265787	0.39943472
2.530727415	145	1.442348256	1.433860012	1.416461495	1.398500271	1.379976343	0.780103666	0.771615421	0.754216904	0.736255681	0.717731752	0.44898137	0.440493126	0.423094609	0.405133385	0.386609457
2.548180708	146	1.401907633	1.393627915	1.376625707	1.359033135	1.340850199	0.757176699	0.748896982	0.731894774	0.714302202	0.696119266	0.434811232	0.426531515	0.409529307	0.391936735	0.373753799
2.565634	147	1.359375798	1.351320934	1.334747494	1.317555768	1.299745757	0.733472684	0.725417821	0.70884438	0.691652655	0.673842644	0.420521128	0.412466264	0.395892824	0.378701098	0.360891087
2.583087293	148	1.314921799	1.307106994	1.290992578	1.274231758	1.256824531	0.709068942	0.701254136	0.685139721	0.6683789	0.650971674	0.406142513	0.398327707	0.382213292	0.365452471	0.348045245
2.600540585	149	1.268724637	1.261163897	1.245536421	1.229234284	1.212257487	0.684046788	0.676486048	0.660858572	0.644556436	0.627579638	0.391707864	0.384147124	0.368519648	0.352217511	0.335240713
2.617993878	150	1.220972439	1.213678508	1.198563406	1.18274532	1.16622425	0.658491189	0.651197258	0.636082156	0.62026407	0.603743	0.377250564	0.369956633	0.354841531	0.339023445	0.322502375
2.635447171	151	1.171861588	1.164845882	1.150265989	1.134954788	1.118912279	0.632490388	0.625474682	0.610894789	0.595583588	0.579541079	0.362804788	0.355789082	0.341209188	0.325897987	0.309855479
2.652900463	152	1.12159581	1.114868365	1.100843805	1.086059683	1.070515999	0.60613552	0.599408075	0.585383515	0.570599393	0.555055709	0.348405375	0.34167793	0.32765337	0.312869248	0.297325564
2.670353756	153	1.070385223	1.063954646	1.050502737	1.036263153	1.021235895	0.579520213	0.573089636	0.559637727	0.545398143	0.530370885	0.334087708	0.327657131	0.314205222	0.299965638	0.284938379
2.687807048	154	1.01844536	1.012318786	0.999453958	0.985773555	0.971277578	0.552740173	0.546613599	0.533748772	0.520068369	0.505572391	0.319887579	0.313761006	0.300896178	0.287215775	0.272719797
2.705260341	155	0.965996154	0.960179215	0.947912944	0.934803481	0.920850828	0.525892758	0.520075819	0.507809548	0.494700085	0.480747432	0.30584106	0.300024121	0.28775785	0.274648387	0.260695734
2.722713633	156	0.913260913	0.907757708	0.896098459	0.88356876	0.870168612	0.499076546	0.493573341	0.481914092	0.469384393	0.455984245	0.291984363	0.286481157	0.274821908	0.26229221	0.248892061
2.740166926	157	0.860465269	0.855278345	0.844231537	0.832287451	0.819446085	0.472390894	0.46720397	0.456157162	0.444213076	0.43137171	0.278353706	0.273166782	0.262119975	0.250175888	0.237334523
2.757620218	158	0.807836115	0.802966457	0.792534438	0.781178813	0.768899582	0.44593549	0.441065832	0.430633813	0.419278188	0.406998957	0.264985177	0.26011552	0.2496835	0.238327875	0.226048645
2.775073511	159	0.755600538	0.751047566	0.741229602	0.73046228	0.7187456	0.419809906	0.415256933	0.405438969	0.394671648	0.382954968	0.251914589	0.247361617	0.237543653	0.226776331	0.215059651
2.792526803	160	0.703984751	0.699746319	0.690538605	0.680356426	0.669199782	0.394113147	0.389874715	0.380667001	0.370484823	0.359328178	0.239177345	0.234938913	0.225731199	0.215549021	0.204392376
2.809980096	161	0.65321302	0.649285431	0.640681111	0.631077933	0.620475898	0.368943207	0.365015618	0.356411298	0.34680812	0.336206085	0.2268083	0.222880712	0.214276391	0.204673213	0.194071178
2.827433388	162	0.603506609	0.599884634	0.591873834	0.58284057	0.57278484	0.344396619	0.340774644	0.332763844	0.32373058	0.31367485	0.214841624	0.211219649	0.203208849	0.194175585	0.184119855
2.844886681	163	0.555082731	0.551759633	0.544329519	0.535854183	0.526333626	0.320568021	0.317244923	0.309814809	0.301339473	0.291818915	0.203310666	0.199987568	0.192557454	0.184082118	0.17456156
2.862339973	164	0.508153524	0.505121091	0.49825593	0.490323706	0.48132442	0.297549724	0.294517292	0.28765213	0.279719906	0.270720621	0.192247824	0.189215392	0.18235023	0.174418007	0.165418721
2.879793266	165	0.46292504	0.460173631	0.453854872	0.446448188	0.437953582	0.27543129	0.272679881	0.266361122	0.258954438	0.250459832	0.181684415	0.178933006	0.172614247	0.165207563	0.156712957
2.897246558	166	0.419596276	0.417114864	0.411321232	0.404419855	0.396410733	0.254299125	0.251817713	0.246024081	0.239122704	0.231113582	0.171650549	0.169169137	0.163375505	0.156474128	0.148465007
2.914699851	167	0.378358225	0.376134452	0.370842057	0.364423194	0.356877862	0.234236082	0.23201231	0.226719915	0.220301051	0.21275572	0.162175011	0.159951239	0.154658843	0.14823998	0.140694649
2.932153143	168	0.339392972	0.337413214	0.332595669	0.326634085	0.319528462	0.215321085	0.213341327	0.208523782	0.202562198	0.195456576	0.153285142	0.151305384	0.146487839	0.140526255	0.133420632
2.949606436	169	0.302872831	0.30112226	0.296750814	0.291218964	0.284526709	0.197628764	0.195878193	0.191506748	0.185974897	0.179282643	0.145006731	0.14325616	0.138884714	0.133352864	0.126660609
2.967059728	170	0.268959524	0.267422185	0.263465868	0.258334034	0.252026683	0.181229115	0.179691776	0.175735459	0.170603625	0.164296274	0.13736391	0.135826571	0.131870254	0.12673842	0.120431069
2.984513021	171	0.237803418	0.236462305	0.232888081	0.228124526	0.222171639	0.166187178	0.164846065	0.161271841	0.156508286	0.150555399	0.130379058	0.129037945	0.125463721	0.120700166	0.114747279
3.001966313	172	0.209542802	0.208379945	0.205152877	0.200724004	0.195093325	0.152562737	0.15139988	0.148172813	0.143743939	0.13811326	0.124072705	0.122909848	0.11968278	0.115253907	0.109623228
3.019419606	173	0.184303238	0.183299789	0.180383215	0.176253738	0.170911359	0.140410048	0.1394066	0.136490026	0.132360549	0.127018169	0.118463454	0.117460005	0.114543431	0.110413954	0.105071574
3.036872898	174	0.162196961	0.161333288	0.158689001	0.154822125	0.14973266	0.129777588	0.128913915	0.126269628	0.122402752	0.117313287	0.113567902	0.112704229	0.110059942	0.106193066	0.1011036
3.054326191	175	0.143322343	0.142578127	0.140166567	0.136524172	0.131650941	0.12070783	0.119963613	0.117552054	0.113909658	0.109036427	0.109400573	0.108656357	0.106244797	0.102602402	0.097729171
3.071779484	176	0.12776343	0.127117762	0.124898213	0.121441047	0.116746264	0.11323705	0.112591382	0.110371833	0.106914667	0.102219884	0.10597386	0.105328192	0.103108643	0.099651477	0.094956694
3.089232776	177	0.115589536	0.115021025	0.112951816	0.109639694	0.105084659	0.10739516	0.106826648	0.104757439	0.101445318	0.096890283	0.103297972	0.10272946	0.100660251	0.097348129	0.092793095
3.106686069	178	0.10685492	0.106341793	0.104380507	0.101172513	0.096717812	0.103205568	0.10269244	0.100731154	0.097523161	0.09306846	0.101380892	0.100867764	0.098906478	0.095698484	0.091243783
3.124139361	179	0.101598522	0.101118735	0.099222417	0.096077111	0.091682817	0.100685072	0.100205284	0.098308967	0.095163661	0.090769366	0.100228346	0.099748559	0.097852241	0.094706935	0.09031264
3.141592654	180	0.099843781	0.099375125	0.0975005	0.094376125	0.090002	0.099843781	0.099375125	0.0975005	0.094376125	0.090002	0.099843781	0.099375125	0.0975005	0.094376125	0.090002


==> WeightingFunction.dat <==
X	Y
0	0.484137241284723
0.0300300300300300	0.484089779101687
0.0600600600600601	0.484042033003021
0.0900900900900901	0.483994000442208
0.120120120120120	0.483945678842289
0.150150150150150	0.483897065595413
0.180180180180180	0.483848158062373
0.210210210210210	0.483798953572129
0.240240240240240	0.483749449421339
0.270270270270270	0.483699642873860
0.300300300300300	0.483649531160259
0.330330330330330	0.483599111477304
0.360360360360360	0.483548380987447
0.390390390390390	0.483497336818303
0.420420420420420	0.483445976062111
0.450450450450450	0.483394295775195
0.480480480480481	0.483342292977406
0.510510510510511	0.483289964651559
0.540540540540541	0.483237307742859
0.570570570570571	0.483184319158311
0.600600600600601	0.483130995766130
0.630630630630631	0.483077334395129
0.660660660660661	0.483023331834101
0.690690690690691	0.482968984831188
0.720720720720721	0.482914290093236
0.750750750750751	0.482859244285147
0.780780780780781	0.482803844029202
0.810810810810811	0.482748085904390
0.840840840840841	0.482691966445708
0.870870870870871	0.482635482143459
0.900900900900901	0.482578629442530
0.930930930930931	0.482521404741658
0.960960960960961	0.482463804392682
0.990990990990991	0.482405824699782
1.02102102102102	0.482347461918700
1.05105105105105	0.482288712255946
1.08108108108108	0.482229571867992
1.11111111111111	0.482170036860448
1.14114114114114	0.482110103287218
1.17117117117117	0.482049767149648
1.20120120120120	0.481989024395647
1.23123123123123	0.481927870918799
1.26126126126126	0.481866302557452
1.29129129129129	0.481804315093791
1.32132132132132	0.481741904252889
1.35135135135135	0.481679065701748
1.38138138138138	0.481615795048306
1.41141141141141	0.481552087840439
1.44144144144144	0.481487939564930
1.47147147147147	0.481423345646427
1.50150150150150	0.481358301446371
1.53153153153153	0.481292802261910
1.56156156156156	0.481226843324784
1.59159159159159	0.481160419800190
1.62162162162162	0.481093526785623
1.65165165165165	0.481026159309693
1.68168168168168	0.480958312330917
1.71171171171171	0.480889980736485
1.74174174174174	0.480821159340999
1.77177177177177	0.480751842885190
1.80180180180180	0.480682026034604
1.83183183183183	0.480611703378257
1.86186186186186	0.480540869427271
1.89189189189189	0.480469518613467
1.92192192192192	0.480397645287944
1.95195195195195	0.480325243719611
1.98198198198198	0.480252308093700
2.01201201201201	0.480178832510237
2.04204204204204	0.480104810982489
2.07207207207207	0.480030237435371
2.10210210210210	0.479955105703814
2.13213213213213	0.479879409531109
2.16216216216216	0.479803142567205
2.19219219219219	0.479726298366970
2.22222222222222	0.479648870388418
2.25225225225225	0.479570851990890
2.28228228228228	0.479492236433201
2.31231231231231	0.479413016871738
2.34234234234234	0.479333186358523
2.37237237237237	0.479252737839223
2.40240240240240	0.479171664151125
2.43243243243243	0.479089958021055
2.46246246246246	0.479007612063253
2.49249249249249	0.478924618777203
2.52252252252252	0.478840970545409
2.55255255255255	0.478756659631115
2.58258258258258	0.478671678175984
2.61261261261261	0.478586018197710
2.64264264264264	0.478499671587581
2.67267267267267	0.478412630107985
2.70270270270270	0.478324885389853
2.73273273273273	0.478236428930043
2.76276276276276	0.478147252088668
2.79279279279279	0.478057346086346
2.82282282282282	0.477966702001399
2.85285285285285	0.477875310766975
2.88288288288288	0.477783163168105
2.91291291291291	0.477690249838687
2.94294294294294	0.477596561258395
2.97297297297297	0.477502087749517
3.00300300300300	0.477406819473709
3.03303303303303	0.477310746428676
3.06306306306306	0.477213858444764
3.09309309309309	0.477116145181476
3.12312312312312	0.477017596123888
3.15315315315315	0.476918200578991
3.18318318318318	0.476817947671929
3.21321321321321	0.476716826342148
3.24324324324324	0.476614825339445
3.27327327327327	0.476511933219918
3.30330330330330	0.476408138341811
3.33333333333333	0.476303428861255
3.36336336336336	0.476197792727898
3.39339339339339	0.476091217680420
3.42342342342342	0.475983691241934
3.45345345345345	0.475875200715271
3.48348348348348	0.475765733178131
3.51351351351351	0.475655275478117
3.54354354354354	0.475543814227633
3.57357357357357	0.475431335798651
3.60360360360360	0.475317826317329
3.63363363363363	0.475203271658499
3.66366366366366	0.475087657439999
3.69369369369369	0.474970969016849
3.72372372372372	0.474853191475280
3.75375375375375	0.474734309626594
3.78378378378378	0.474614308000854
3.81381381381381	0.474493170840409
3.84384384384384	0.474370882093236
3.87387387387387	0.474247425406096
3.90390390390390	0.474122784117509
3.93393393393393	0.473996941250522
3.96396396396396	0.473869879505280
3.99399399399399	0.473741581251395
4.02402402402402	0.473612028520084
4.05405405405405	0.473481202996100
4.08408408408408	0.473349086009426
4.11411411411411	0.473215658526725
4.14414414414414	0.473080901142562
4.17417417417417	0.472944794070353
4.20420420420420	0.472807317133068
4.23423423423423	0.472668449753651
4.26426426426426	0.472528170945170
4.29429429429429	0.472386459300671
4.32432432432433	0.472243292982733
4.35435435435436	0.472098649712719
4.38438438438439	0.471952506759703
4.41441441441442	0.471804840929065
4.44444444444445	0.471655628550745
4.47447447447448	0.471504845467146
4.50450450450451	0.471352467020660
4.53453453453454	0.471198468040831
4.56456456456457	0.471042822831105
4.59459459459460	0.470885505155192
4.62462462462463	0.470726488222993
4.65465465465466	0.470565744676097
4.68468468468469	0.470403246572828
4.71471471471472	0.470238965372814
4.74474474474475	0.470072871921085
4.77477477477478	0.469904936431655
4.80480480480481	0.469735128470590
4.83483483483484	0.469563416938535
4.86486486486487	0.469389770052682
4.89489489489490	0.469214155328150
4.92492492492493	0.469036539558772
4.95495495495496	0.468856888797251
4.98498498498499	0.468675168334672
5.01501501501502	0.468491342679335
5.04504504504505	0.468305375534896
5.07507507507508	0.468117229777781
5.10510510510511	0.467926867433847
5.13513513513514	0.467734249654261
5.16516516516517	0.467539336690568
5.19519519519520	0.467342087868922
5.22522522522523	0.467142461563429
5.25525525525526	0.466940415168593
5.28528528528529	0.466735905070808
5.31531531531532	0.466528886618871
5.34534534534535	0.466319314093474
5.37537537537538	0.466107140675629
5.40540540540541	0.465892318413992
5.43543543543544	0.465674798191038
5.46546546546547	0.465454529688038
5.49549549549550	0.465231461348795
5.52552552552553	0.465005540342079
5.55555555555556	0.464776712522723
5.58558558558559	0.464544922391308
5.61561561561562	0.464310113052393
5.64564564564565	0.464072226171216
5.67567567567568	0.463831201928820
5.70570570570571	0.463586978975516
5.73573573573574	0.463339494382634
5.76576576576577	0.463088683592474
5.79579579579580	0.462834480366394
5.82582582582583	0.462576816730939
5.85585585585586	0.462315622921948
5.88588588588589	0.462050827326530
5.91591591591592	0.461782356422832
5.94594594594595	0.461510134717504
5.97597597597598	0.461234084680744
6.00600600600601	0.460954126678837
6.03603603603604	0.460670178904068
6.06606606606607	0.460382157301890
6.09609609609610	0.460089975495233
6.12612612612613	0.459793544705820
6.15615615615616	0.459492773672362
6.18618618618619	0.459187568565485
6.21621621621622	0.458877832899249
6.24624624624625	0.458563467439095
6.27627627627628	0.458244370106072
6.30630630630631	0.457920435877155
6.33633633633634	0.457591556681491
6.36636636636637	0.457257621292381
6.39639639639640	0.456918515214792
6.42642642642643	0.456574120568209
6.45645645645646	0.456224315964589
6.48648648648649	0.455868976381211
6.51651651651652	0.455507973028161
6.54654654654655	0.455141173210214
6.57657657657658	0.454768440182845
6.60660660660661	0.454389633002091
6.63663663663664	0.454004606367965
6.66666666666667	0.453613210461129
6.69669669669670	0.453215290772492
6.72672672672673	0.452810687925402
6.75675675675676	0.452399237490067
6.78678678678679	0.451980769789847
6.81681681681682	0.451555109699011
6.84684684684685	0.451122076431547
6.87687687687688	0.450681483320610
6.90690690690691	0.450233137588134
6.93693693693694	0.449776840104140
6.96696696696697	0.449312385135244
6.99699699699700	0.448839560081837
7.02702702702703	0.448358145203388
7.05705705705706	0.447867913331293
7.08708708708709	0.447368629568670
7.11711711711712	0.446860050976469
7.14714714714715	0.446341926245231
7.17717717717718	0.445813995351805
7.20720720720721	0.445275989200312
7.23723723723724	0.444727629246581
7.26726726726727	0.444168627105295
7.29729729729730	0.443598684138999
7.32732732732733	0.443017491028143
7.35735735735736	0.442424727321253
7.38738738738739	0.441820060964314
7.41741741741742	0.441203147808415
7.44744744744745	0.440573631094663
7.47747747747748	0.439931140915340
7.50750750750751	0.439275293650271
7.53753753753754	0.438605691377303
7.56756756756757	0.437921921255807
7.59759759759760	0.437223554882070
7.62762762762763	0.436510147615434
7.65765765765766	0.435781237874040
7.68768768768769	0.435036346398996
7.71771771771772	0.434274975485841
7.74774774774775	0.433496608182141
7.77777777777778	0.432700707450127
7.80780780780781	0.431886715293279
7.83783783783784	0.431054051845864
7.86786786786787	0.430202114424479
7.89789789789790	0.429330276540780
7.92792792792793	0.428437886874686
7.95795795795796	0.427524268207530
7.98798798798799	0.426588716314830
8.01801801801802	0.425630498818587
8.04804804804805	0.424648853999330
8.07807807807808	0.423642989568491
8.10810810810811	0.422612081402105
8.13813813813814	0.421555272237364
8.16816816816817	0.420471670334123
8.19819819819820	0.419360348104202
8.22822822822823	0.418220340712114
8.25825825825826	0.417050644651840
8.28828828828829	0.415850216305396
8.31831831831832	0.414617970490193
8.34834834834835	0.413352779003752
8.37837837837838	0.412053469176009
8.40840840840841	0.410718822441449
8.43843843843844	0.409347572945572
8.46846846846847	0.407938406202779
8.49849849849850	0.406489957825703
8.52852852852853	0.405000812349338
8.55855855855856	0.403469502177100
8.58858858858859	0.401894506680158
8.61861861861862	0.400274251486141
8.64864864864865	0.398607107998594
8.67867867867868	0.396891393194430
8.70870870870871	0.395125369753088
8.73873873873874	0.393307246578191
8.76876876876877	0.391435179780202
8.79879879879880	0.389507274196885
8.82882882882883	0.387521585537226
8.85885885885886	0.385476123243805
8.88888888888889	0.383368854178287
8.91891891891892	0.381197707244531
8.94894894894895	0.378960579073606
8.97897897897898	0.376655340904316
9.00900900900901	0.374279846801385
9.03903903903904	0.371831943360542
9.06906906906907	0.369309481054865
9.09909909909910	0.366710327378907
9.12912912912913	0.364032381945566
9.15915915915916	0.361273593684016
9.18918918918919	0.358431980274297
9.21921921921922	0.355505649933641
9.24924924924925	0.352492825640082
9.27927927927928	0.349391871838590
9.30930930930931	0.346201323622509
9.33933933933934	0.342919918317096
9.36936936936937	0.339546629311473
9.39939939939940	0.336080701889793
9.42942942942943	0.332521690702230
9.45945945945946	0.328869498392731
9.48948948948949	0.325124414765848
9.51951951951952	0.321287155733532
9.54954954954955	0.317358901140004
9.57957957957958	0.313341330426473
9.60960960960961	0.309236654976491
9.63963963963964	0.305047645887830
9.66966966966967	0.300777655859527
9.69969969969970	0.296430633874702
9.72972972972973	0.292011131411974
9.75975975975976	0.287524299039202
9.78978978978979	0.282975872438447
9.81981981981982	0.278372147180751
9.84984984984985	0.273719941908488
9.87987987987988	0.269026549979907
9.90990990990991	0.264299680067045
9.93993993993994	0.259547386650707
9.96996996996997	0.254777991797069
10	0.250000000000000
10.0300300300300	0.245222008202931
10.0600600600601	0.240452613349293
10.0900900900901	0.235700319932955
10.1201201201201	0.230973450020093
10.1501501501502	0.226280058091512
10.1801801801802	0.221627852819249
10.2102102102102	0.217024127561553
10.2402402402402	0.212475700960798
10.2702702702703	0.207988868588026
10.3003003003003	0.203569366125298
10.3303303303303	0.199222344140473
10.3603603603604	0.194952354112170
10.3903903903904	0.190763345023509
10.4204204204204	0.186658669573527
10.4504504504505	0.182641098859996
10.4804804804805	0.178712844266468
10.5105105105105	0.174875585234152
10.5405405405405	0.171130501607270
10.5705705705706	0.167478309297770
10.6006006006006	0.163919298110207
10.6306306306306	0.160453370688527
10.6606606606607	0.157080081682904
10.6906906906907	0.153798676377491
10.7207207207207	0.150608128161410
10.7507507507508	0.147507174359918
10.7807807807808	0.144494350066359
10.8108108108108	0.141568019725703
10.8408408408408	0.138726406315984
10.8708708708709	0.135967618054435
10.9009009009009	0.133289672621093
10.9309309309309	0.130690518945135
10.9609609609610	0.128168056639458
10.9909909909910	0.125720153198615
11.0210210210210	0.123344659095684
11.0510510510511	0.121039420926394
11.0810810810811	0.118802292755469
11.1111111111111	0.116631145821713
11.1411411411411	0.114523876756195
11.1711711711712	0.112478414462774
11.2012012012012	0.110492725803115
11.2312312312312	0.108564820219798
11.2612612612613	0.106692753421809
11.2912912912913	0.104874630246912
11.3213213213213	0.103108606805570
11.3513513513514	0.101392892001406
11.3813813813814	0.0997257485138592
11.4114114114114	0.0981054933198421
11.4414414414414	0.0965304978229001
11.4714714714715	0.0949991876506620
11.5015015015015	0.0935100421742972
11.5315315315315	0.0920615937972208
11.5615615615616	0.0906524270544281
11.5915915915916	0.0892811775585508
11.6216216216216	0.0879465308239906
11.6516516516517	0.0866472209962479
11.6816816816817	0.0853820295098073
11.7117117117117	0.0841497836946042
11.7417417417417	0.0829493553481598
11.7717717717718	0.0817796592878865
11.8018018018018	0.0806396518957977
11.8318318318318	0.0795283296658769
11.8618618618619	0.0784447277626364
11.8918918918919	0.0773879185978952
11.9219219219219	0.0763570104315096
11.9519519519520	0.0753511460006699
11.9819819819820	0.0743695011814128
12.0120120120120	0.0734112836851696
12.0420420420420	0.0724757317924702
12.0720720720721	0.0715621131253144
12.1021021021021	0.0706697234592200
12.1321321321321	0.0697978855755212
12.1621621621622	0.0689459481541364
12.1921921921922	0.0681132847067208
12.2222222222222	0.0672992925498727
12.2522522522523	0.0665033918178587
12.2822822822823	0.0657250245141594
12.3123123123123	0.0649636536010040
12.3423423423423	0.0642187621259603
12.3723723723724	0.0634898523845660
12.4024024024024	0.0627764451179304
12.4324324324324	0.0620780787441928
12.4624624624625	0.0613943086226970
12.4924924924925	0.0607247063497293
12.5225225225225	0.0600688590846603
12.5525525525526	0.0594263689053374
12.5825825825826	0.0587968521915845
12.6126126126126	0.0581799390356859
12.6426426426426	0.0575752726787468
12.6726726726727	0.0569825089718567
12.7027027027027	0.0564013158610012
12.7327327327327	0.0558313728947054
12.7627627627628	0.0552723707534189
12.7927927927928	0.0547240107996884
12.8228228228228	0.0541860046481948
12.8528528528529	0.0536580737547690
12.8828828828829	0.0531399490235306
12.9129129129129	0.0526313704313301
12.9429429429429	0.0521320866687073
12.9729729729730	0.0516418547966119
13.0030030030030	0.0511604399181628
13.0330330330330	0.0506876148647561
13.0630630630631	0.0502231598958602
13.0930930930931	0.0497668624118660
13.1231231231231	0.0493185166793899
13.1531531531532	0.0488779235684534
13.1831831831832	0.0484448903009894
13.2132132132132	0.0480192302101527
13.2432432432432	0.0476007625099333
13.2732732732733	0.0471893120745985
13.3033033033033	0.0467847092275079
13.3333333333333	0.0463867895388712
13.3633633633634	0.0459953936320350
13.3933933933934	0.0456103669979089
13.4234234234234	0.0452315598171547
13.4534534534535	0.0448588267897863
13.4834834834835	0.0444920269718391
13.5135135135135	0.0441310236187887
13.5435435435435	0.0437756840354108
13.5735735735736	0.0434258794317913
13.6036036036036	0.0430814847852080
13.6336336336336	0.0427423787076193
13.6636636636637	0.0424084433185089
13.6936936936937	0.0420795641228452
13.7237237237237	0.0417556298939278
13.7537537537538	0.0414365325609048
13.7837837837838	0.0411221671007514
13.8138138138138	0.0408124314345150
13.8438438438438	0.0405072263276382
13.8738738738739	0.0402064552941802
13.9039039039039	0.0399100245047673
13.9339339339339	0.0396178426981103
13.9639639639640	0.0393298210959324
13.9939939939940	0.0390458733211635
14.0240240240240	0.0387659153192565
14.0540540540541	0.0384898652824959
14.0840840840841	0.0382176435771675
14.1141141141141	0.0379491726734700
14.1441441441441	0.0376843770780516
14.1741741741742	0.0374231832690607
14.2042042042042	0.0371655196336065
14.2342342342342	0.0369113164075261
14.2642642642643	0.0366605056173663
14.2942942942943	0.0364130210244838
14.3243243243243	0.0361687980711797
14.3543543543544	0.0359277738287836
14.3843843843844	0.0356898869476072
14.4144144144144	0.0354550776086919
14.4444444444444	0.0352232874772773
14.4744744744745	0.0349944596579212
14.5045045045045	0.0347685386512053
14.5345345345345	0.0345454703119619
14.5645645645646	0.0343252018089624
14.5945945945946	0.0341076815860084
14.6246246246246	0.0338928593243712
14.6546546546547	0.0336806859065258
14.6846846846847	0.0334711133811289
14.7147147147147	0.0332640949291924
14.7447447447447	0.0330595848314075
14.7747747747748	0.0328575384365713
14.8048048048048	0.0326579121310782
14.8348348348348	0.0324606633094318
14.8648648648649	0.0322657503457394
14.8948948948949	0.0320731325661527
14.9249249249249	0.0318827702222186
14.9549549549550	0.0316946244651041
14.9849849849850	0.0315086573206654
15.0150150150150	0.0313248316653283
15.0450450450450	0.0311431112027491
15.0750750750751	0.0309634604412285
15.1051051051051	0.0307858446718503
15.1351351351351	0.0306102299473181
15.1651651651652	0.0304365830614648
15.1951951951952	0.0302648715294105
15.2252252252252	0.0300950635683454
15.2552552552553	0.0299271280789148
15.2852852852853	0.0297610346271856
15.3153153153153	0.0295967534271721
15.3453453453453	0.0294342553239026
15.3753753753754	0.0292735117770072
15.4054054054054	0.0291144948448081
15.4354354354354	0.0289571771688950
15.4654654654655	0.0288015319591693
15.4954954954955	0.0286475329793397
15.5255255255255	0.0284951545328544
15.5555555555556	0.0283443714492547
15.5855855855856	0.0281951590709351
15.6156156156156	0.0280474932402970
15.6456456456456	0.0279013502872810
15.6756756756757	0.0277567070172673
15.7057057057057	0.0276135406993291
15.7357357357357	0.0274718290548295
15.7657657657658	0.0273315502463488
15.7957957957958	0.0271926828669323
15.8258258258258	0.0270552059296472
15.8558558558559	0.0269190988574385
15.8858858858859	0.0267843414732751
15.9159159159159	0.0266509139905745
15.9459459459459	0.0265187970038996
15.9759759759760	0.0263879714799162
16.0060060060060	0.0262584187486054
16.0360360360360	0.0261301204947198
16.0660660660661	0.0260030587494783
16.0960960960961	0.0258772158824905
16.1261261261261	0.0257525745939036
16.1561561561562	0.0256291179067644
16.1861861861862	0.0255068291595911
16.2162162162162	0.0253856919991463
16.2462462462462	0.0252656903734063
16.2762762762763	0.0251468085247199
16.3063063063063	0.0250290309831514
16.3363363363363	0.0249123425600014
16.3663663663664	0.0247967283415008
16.3963963963964	0.0246821736826713
16.4264264264264	0.0245686642013494
16.4564564564565	0.0244561857723667
16.4864864864865	0.0243447245218833
16.5165165165165	0.0242342668218692
16.5465465465465	0.0241247992847290
16.5765765765766	0.0240163087580658
16.6066066066066	0.0239087823195805
16.6366366366366	0.0238022072721021
16.6666666666667	0.0236965711387448
16.6966966966967	0.0235918616581890
16.7267267267267	0.0234880667800819
16.7567567567568	0.0233851746605546
16.7867867867868	0.0232831736578515
16.8168168168168	0.0231820523280707
16.8468468468468	0.0230817994210091
16.8768768768769	0.0229824038761122
16.9069069069069	0.0228838548185244
16.9369369369369	0.0227861415552357
16.9669669669670	0.0226892535713243
16.9969969969970	0.0225931805262910
17.0270270270270	0.0224979122504830
17.0570570570571	0.0224034387416046
17.0870870870871	0.0223097501613128
17.1171171171171	0.0222168368318946
17.1471471471471	0.0221246892330249
17.1771771771772	0.0220332979986010
17.2072072072072	0.0219426539136539
17.2372372372372	0.0218527479113319
17.2672672672673	0.0217635710699566
17.2972972972973	0.0216751146101475
17.3273273273273	0.0215873698920151
17.3573573573574	0.0215003284124189
17.3873873873874	0.0214139818022900
17.4174174174174	0.0213283218240158
17.4474474474475	0.0212433403688848
17.4774774774775	0.0211590294545913
17.5075075075075	0.0210753812227968
17.5375375375375	0.0209923879367472
17.5675675675676	0.0209100419789452
17.5975975975976	0.0208283358488746
17.6276276276276	0.0207472621607767
17.6576576576577	0.0206668136414773
17.6876876876877	0.0205869831282621
17.7177177177177	0.0205077635667993
17.7477477477478	0.0204291480091099
17.7777777777778	0.0203511296115821
17.8078078078078	0.0202737016330299
17.8378378378378	0.0201968574327952
17.8678678678679	0.0201205904688912
17.8978978978979	0.0200448942961865
17.9279279279279	0.0199697625646295
17.9579579579580	0.0198951890175106
17.9879879879880	0.0198211674897631
18.0180180180180	0.0197476919063003
18.0480480480481	0.0196747562803887
18.0780780780781	0.0196023547120557
18.1081081081081	0.0195304813865326
18.1381381381381	0.0194591305727294
18.1681681681682	0.0193882966217429
18.1981981981982	0.0193179739653964
18.2282282282282	0.0192481571148101
18.2582582582583	0.0191788406590015
18.2882882882883	0.0191100192635155
18.3183183183183	0.0190416876690829
18.3483483483484	0.0189738406903069
18.3783783783784	0.0189064732143773
18.4084084084084	0.0188395801998105
18.4384384384384	0.0187731566752164
18.4684684684685	0.0187071977380903
18.4984984984985	0.0186416985536294
18.5285285285285	0.0185766543535734
18.5585585585586	0.0185120604350699
18.5885885885886	0.0184479121595609
18.6186186186186	0.0183842049516936
18.6486486486487	0.0183209342982520
18.6786786786787	0.0182580957471107
18.7087087087087	0.0181956849062095
18.7387387387387	0.0181336974425479
18.7687687687688	0.0180721290812010
18.7987987987988	0.0180109756043531
18.8288288288288	0.0179502328503522
18.8588588588589	0.0178898967127819
18.8888888888889	0.0178299631395522
18.9189189189189	0.0177704281320078
18.9489489489490	0.0177112877440541
18.9789789789790	0.0176525380813001
19.0090090090090	0.0175941753002177
19.0390390390390	0.0175361956073180
19.0690690690691	0.0174785952583422
19.0990990990991	0.0174213705574699
19.1291291291291	0.0173645178565406
19.1591591591592	0.0173080335542917
19.1891891891892	0.0172519140956098
19.2192192192192	0.0171961559707977
19.2492492492493	0.0171407557148531
19.2792792792793	0.0170857099067635
19.3093093093093	0.0170310151688122
19.3393393393393	0.0169766681658986
19.3693693693694	0.0169226656048706
19.3993993993994	0.0168690042338699
19.4294294294294	0.0168156808416893
19.4594594594595	0.0167626922571415
19.4894894894895	0.0167100353484406
19.5195195195195	0.0166577070225937
19.5495495495496	0.0166057042248047
19.5795795795796	0.0165540239378888
19.6096096096096	0.0165026631816971
19.6396396396396	0.0164516190125526
19.6696696696697	0.0164008885226959
19.6996996996997	0.0163504688397407
19.7297297297297	0.0163003571261402
19.7597597597598	0.0162505505786614
19.7897897897898	0.0162010464278707
19.8198198198198	0.0161518419376274
19.8498498498499	0.0161029344045866
19.8798798798799	0.0160543211577112
19.9099099099099	0.0160059995577925
19.9399399399399	0.0159579669969787
19.9699699699700	0.0159102208983126
20	0.0158627587152768
20.0300300300300	0.0158155779313472
20.0600600600601	0.0157686760595541
20.0900900900901	0.0157220506420512
20.1201201201201	0.0156756992496917
20.1501501501502	0.0156296194816124
20.1801801801802	0.0155838089648241
20.2102102102102	0.0155382653538100
20.2402402402402	0.0154929863301305
20.2702702702703	0.0154479696020346
20.3003003003003	0.0154032129040783
20.3303303303303	0.0153587139967498
20.3603603603604	0.0153144706661000
20.3903903903904	0.0152704807233806
20.4204204204204	0.0152267420046872
20.4504504504505	0.0151832523706092
20.4804804804805	0.0151400097058852
20.5105105105105	0.0150970119190642
20.5405405405405	0.0150542569421725
20.5705705705706	0.0150117427303864
20.6006006006006	0.0149694672617100
20.6306306306306	0.0149274285366585
20.6606606606607	0.0148856245779468
20.6906906906907	0.0148440534301830
20.7207207207207	0.0148027131595674
20.7507507507508	0.0147616018535958
20.7807807807808	0.0147207176207684
20.8108108108108	0.0146800585903028
20.8408408408408	0.0146396229118522
20.8708708708709	0.0145994087552274
20.9009009009009	0.0145594143101247
20.9309309309309	0.0145196377858564
20.9609609609610	0.0144800774110872
20.9909909909910	0.0144407314335740
21.0210210210210	0.0144015981199101
21.0510510510511	0.0143626757552733
21.0810810810811	0.0143239626431787
21.1111111111111	0.0142854571052340
21.1411411411411	0.0142471574809007
21.1711711711712	0.0142090621272572
21.2012012012012	0.0141711694187668
21.2312312312312	0.0141334777470486
21.2612612612613	0.0140959855206529
21.2912912912913	0.0140586911648392
21.3213213213213	0.0140215931213581
21.3513513513514	0.0139846898482366
21.3813813813814	0.0139479798195669
21.4114114114114	0.0139114615252979
21.4414414414414	0.0138751334710306
21.4714714714715	0.0138389941778161
21.5015015015015	0.0138030421819573
21.5315315315315	0.0137672760348127
21.5615615615616	0.0137316943026047
21.5915915915916	0.0136962955662291
21.6216216216216	0.0136610784210686
21.6516516516517	0.0136260414768091
21.6816816816817	0.0135911833572584
21.7117117117117	0.0135565027001677
21.7417417417417	0.0135219981570559
21.7717717717718	0.0134876683930368
21.8018018018018	0.0134535120866482
21.8318318318318	0.0134195279296843
21.8618618618619	0.0133857146270303
21.8918918918919	0.0133520708964993
21.9219219219219	0.0133185954686716
21.9519519519520	0.0132852870867371
21.9819819819820	0.0132521445063391
22.0120120120120	0.0132191664954206
22.0420420420420	0.0131863518340737
22.0720720720721	0.0131536993143901
22.1021021021021	0.0131212077403141
22.1321321321321	0.0130888759274984
22.1621621621622	0.0130567027031613
22.1921921921922	0.0130246869059461
22.2222222222222	0.0129928273857826
22.2522522522523	0.0129611230037509
22.2822822822823	0.0129295726319465
22.3123123123123	0.0128981751533481
22.3423423423423	0.0128669294616868
22.3723723723724	0.0128358344613173
22.4024024024024	0.0128048890670910
22.4324324324324	0.0127740922042308
22.4624624624625	0.0127434428082080
22.4924924924925	0.0127129398246202
22.5225225225225	0.0126825822090720
22.5525525525526	0.0126523689270564
22.5825825825826	0.0126222989538387
22.6126126126126	0.0125923712743412
22.6426426426426	0.0125625848830301
22.6726726726727	0.0125329387838041
22.7027027027027	0.0125034319898839
22.7327327327327	0.0124740635237037
22.7627627627628	0.0124448324168045
22.7927927927928	0.0124157377097280
22.8228228228228	0.0123867784519130
22.8528528528529	0.0123579537015922
22.8828828828829	0.0123292625256913
22.9129129129129	0.0123007039997293
22.9429429429429	0.0122722772077193
22.9729729729730	0.0122439812420722
23.0030030030030	0.0122158152035002
23.0330330330330	0.0121877782009228
23.0630630630631	0.0121598693513733
23.0930930930931	0.0121320877799067
23.1231231231231	0.0121044326195094
23.1531531531532	0.0120769030110095
23.1831831831832	0.0120494981029884
23.2132132132132	0.0120222170516937
23.2432432432432	0.0119950590209536
23.2732732732733	0.0119680231820917
23.3033033033033	0.0119411087138439
23.3333333333333	0.0119143148022751
23.3633633633634	0.0118876406406984
23.3933933933934	0.0118610854295948
23.4234234234234	0.0118346483765333
23.4534534534535	0.0118083286960933
23.4834834834835	0.0117821256097869
23.5135135135135	0.0117560383459832
23.5435435435435	0.0117300661398327
23.5735735735736	0.0117042082331934
23.6036036036036	0.0116784638745574
23.6336336336336	0.0116528323189784
23.6636636636637	0.0116273128280011
23.6936936936937	0.0116019046695899
23.7237237237237	0.0115766071180600
23.7537537537538	0.0115514194540087
23.7837837837838	0.0115263409642475
23.8138138138138	0.0115013709417353
23.8438438438438	0.0114765086855128
23.8738738738739	0.0114517535006368
23.9039039039039	0.0114271046981162
23.9339339339339	0.0114025615948487
23.9639639639640	0.0113781235135578
23.9939939939940	0.0113537897827308
24.0240240240240	0.0113295597365585
24.0540540540541	0.0113054327148740
24.0840840840841	0.0112814080630935
24.1141141141141	0.0112574851321578
24.1441441441441	0.0112336632784737
24.1741741741742	0.0112099418638570
24.2042042042042	0.0111863202554759
24.2342342342342	0.0111627978257950
24.2642642642643	0.0111393739525201
24.2942942942943	0.0111160480185436
24.3243243243243	0.0110928194118909
24.3543543543544	0.0110696875256672
24.3843843843844	0.0110466517580047
24.4144144144144	0.0110237115120109
24.4444444444444	0.0110008661957177
24.4744744744745	0.0109781152220303
24.5045045045045	0.0109554580086773
24.5345345345345	0.0109328939781619
24.5645645645646	0.0109104225577124
24.5945945945946	0.0108880431792345
24.6246246246246	0.0108657552792635
24.6546546546547	0.0108435582989178
24.6846846846847	0.0108214516838515
24.7147147147147	0.0107994348842096
24.7447447447447	0.0107775073545820
24.7747747747748	0.0107556685539591
24.8048048048048	0.0107339179456873
24.8348348348348	0.0107122549974257
24.8648648648649	0.0106906791811025
24.8948948948949	0.0106691899728724
24.9249249249249	0.0106477868530750
24.9549549549550	0.0106264693061925
24.9849849849850	0.0106052368208089
25.0150150150150	0.0105840888895692
25.0450450450450	0.0105630250091395
25.0750750750751	0.0105420446801669
25.1051051051051	0.0105211474072406
25.1351351351351	0.0105003326988530
25.1651651651652	0.0104796000673614
25.1951951951952	0.0104589490289501
25.2252252252252	0.0104383791035932
25.2552552552553	0.0104178898150172
25.2852852852853	0.0103974806906649
25.3153153153153	0.0103771512616592
25.3453453453453	0.0103569010627669
25.3753753753754	0.0103367296323642
25.4054054054054	0.0103166365124012
25.4354354354354	0.0102966212483677
25.4654654654655	0.0102766833892590
25.4954954954955	0.0102568224875425
25.5255255255255	0.0102370380991240
25.5555555555556	0.0102173297833150
25.5855855855856	0.0101976971028001
25.6156156156156	0.0101781396236050
25.6456456456456	0.0101586569150644
25.6756756756757	0.0101392485497908
25.7057057057057	0.0101199141036435
25.7357357357357	0.0101006531556974
25.7657657657658	0.0100814652882132
25.7957957957958	0.0100623500866069
25.8258258258258	0.0100433071394206
25.8558558558559	0.0100243360382924
25.8858858858859	0.0100054363779281
25.9159159159159	0.00998660775607217
25.9459459459459	0.00996784977347931
25.9759759759760	0.00994916203388651
26.0060060060060	0.00993054414398523
26.0360360360360	0.00991199571339391
26.0660660660661	0.00989351635463087
26.0960960960961	0.00987510568308758
26.1261261261261	0.00985676331700195
26.1561561561562	0.00983848887743206
26.1861861861862	0.00982028198823041
26.2162162162162	0.00980214227601803
26.2462462462462	0.00978406937015919
26.2762762762763	0.00976606290273625
26.3063063063063	0.00974812250852486
26.3363363363363	0.00973024782496934
26.3663663663664	0.00971243849215845
26.3963963963964	0.00969469415280122
26.4264264264264	0.00967701445220335
26.4564564564565	0.00965939903824355
26.4864864864865	0.00964184756135039
26.5165165165165	0.00962435967447918
26.5465465465465	0.00960693503308931
26.5765765765766	0.00958957329512171
26.6066066066066	0.00957227412097653
26.6366366366366	0.00955503717349105
26.6666666666667	0.00953786211791811
26.6966966966967	0.00952074862190432
26.7267267267267	0.00950369635546877
26.7567567567568	0.00948670499098204
26.7867867867868	0.00946977420314523
26.8168168168168	0.00945290366896916
26.8468468468468	0.00943609306775429
26.8768768768769	0.00941934208107010
26.9069069069069	0.00940265039273532
26.9369369369369	0.00938601768879810
26.9669669669670	0.00936944365751630
26.9969969969970	0.00935292798933827
27.0270270270270	0.00933647037688354
27.0570570570571	0.00932007051492393
27.0870870870871	0.00930372810036459
27.1171171171171	0.00928744283222574
27.1471471471471	0.00927121441162395
27.1771771771772	0.00925504254175405
27.2072072072072	0.00923892692787126
27.2372372372372	0.00922286727727316
27.2672672672673	0.00920686329928209
27.2972972972973	0.00919091470522789
27.3273273273273	0.00917502120843027
27.3573573573574	0.00915918252418204
27.3873873873874	0.00914339836973201
27.4174174174174	0.00912766846426826
27.4474474474475	0.00911199252890163
27.4774774774775	0.00909637028664920
27.5075075075075	0.00908080146241811
27.5375375375375	0.00906528578298950
27.5675675675676	0.00904982297700264
27.5975975975976	0.00903441277493900
27.6276276276276	0.00901905490910687
27.6576576576577	0.00900374911362580
27.6876876876877	0.00898849512441130
27.7177177177177	0.00897329267915988
27.7477477477478	0.00895814151733386
27.7777777777778	0.00894304138014673
27.8078078078078	0.00892799201054840
27.8378378378378	0.00891299315321068
27.8678678678679	0.00889804455451287
27.8978978978979	0.00888314596252760
27.9279279279279	0.00886829712700672
27.9579579579580	0.00885349779936725
27.9879879879880	0.00883874773267768
28.0180180180180	0.00882404668164428
28.0480480480481	0.00880939440259746
28.0780780780781	0.00879479065347854
28.1081081081081	0.00878023519382630
28.1381381381381	0.00876572778476384
28.1681681681682	0.00875126818898581
28.1981981981982	0.00873685617074515
28.2282282282282	0.00872249149584066
28.2582582582583	0.00870817393160418
28.2882882882883	0.00869390324688815
28.3183183183183	0.00867967921205314
28.3483483483484	0.00866550159895567
28.3783783783784	0.00865137018093606
28.4084084084084	0.00863728473280638
28.4384384384384	0.00862324503083841
28.4684684684685	0.00860925085275214
28.4984984984985	0.00859530197770374
28.5285285285285	0.00858139818627422
28.5585585585586	0.00856753926045789
28.5885885885886	0.00855372498365107
28.6186186186186	0.00853995514064070
28.6486486486487	0.00852622951759337
28.6786786786787	0.00851254790204423
28.7087087087087	0.00849891008288606
28.7387387387387	0.00848531585035848
28.7687687687688	0.00847176499603721
28.7987987987988	0.00845825731282341
28.8288288288288	0.00844479259493332
28.8588588588589	0.00843137063788773
28.8888888888889	0.00841799123850165
28.9189189189189	0.00840465419487420
28.9489489489490	0.00839135930637843
28.9789789789790	0.00837810637365125
29.0090090090090	0.00836489519858360
29.0390390390390	0.00835172558431052
29.0690690690691	0.00833859733520154
29.0990990990991	0.00832551025685088
29.1291291291291	0.00831246415606793
29.1591591591592	0.00829945884086788
29.1891891891892	0.00828649412046222
29.2192192192192	0.00827356980524942
29.2492492492493	0.00826068570680593
29.2792792792793	0.00824784163787678
29.3093093093093	0.00823503741236676
29.3393393393393	0.00822227284533127
29.3693693693694	0.00820954775296765
29.3993993993994	0.00819686195260629
29.4294294294294	0.00818421526270185
29.4594594594595	0.00817160750282476
29.4894894894895	0.00815903849365264
29.5195195195195	0.00814650805696169
29.5495495495496	0.00813401601561856
29.5795795795796	0.00812156219357176
29.6096096096096	0.00810914641584354
29.6396396396396	0.00809676850852185
29.6696696696697	0.00808442829875197
29.6996996996997	0.00807212561472869
29.7297297297297	0.00805986028568835
29.7597597597598	0.00804763214190092
29.7897897897898	0.00803544101466219
29.8198198198198	0.00802328673628608
29.8498498498499	0.00801116914009694
29.8798798798799	0.00799908806042196
29.9099099099099	0.00798704333258368
29.9399399399399	0.00797503479289251
29.9699699699700	0.00796306227863930
30	0.00795112562808818

==> legend.dat <==
p	VEM_quad	VEM_hex	Voronoi	Q1		Q2	Sol
1	15	15	15	15	15	15
5	15	15	15	15	15	15
10	15	15	15	15	15	15

